Resource Management Schemes for Cloud-Native Platforms with Computing Containers of Docker and Kubernetes

Businesses have made increasing adoption and incorporation of cloud technology into internal processes in the last decade. The cloud-based deployment provides on-demand availability without active management. More recently, the concept of cloud-native application has been proposed and represents an invaluable step toward helping organizations develop software faster and update it more frequently to achieve dramatic business outcomes. Cloud-native is an approach to build and run applications that exploit the cloud computing delivery model's advantages. It is more about how applications are created and deployed than where. The container-based virtualization technology, such as Docker and Kubernetes, serves as the foundation for cloud-native applications. This paper investigates the performance of two popular computational-intensive applications, big data, and deep learning, in a cloud-native environment. We analyze the system overhead and resource usage for these applications. Through extensive experiments, we show that the completion time reduces by up to 79.4% by changing the default setting and increases by up to 96.7% due to different resource management schemes on two platforms. Additionally, the resource release is delayed by up to 116.7% across different systems. Our work can guide developers, administrators, and researchers to better design and deploy their applications by selecting and configuring a hosting platform.

==> figs/eval/cluster/docker/node0.csv <==
Time;"job12";"job17";"job22";"job25";"job30";"job34";"job38";"mon_alertmanager";"mon_caddy";"mon_cadvisor";"mon_dockerd-exporter";"mon_grafana";"mon_node-exporter";"mon_prometheus"
"2020-05-11T23:31:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0.001;0.003;0.013;0.014
"2020-05-11T23:32:00-04:00";null;null;null;null;null;null;null;0;0.054;0.048;0;0.005;0;0.017
"2020-05-11T23:32:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0;0.003;0;0.011
"2020-05-11T23:33:00-04:00";null;null;null;null;null;null;null;0;0.049;0.055;0;0.003;0;0.012
"2020-05-11T23:33:30-04:00";null;null;null;null;null;null;null;0;0.055;0.06;0.001;0.005;0;0.013
"2020-05-11T23:34:00-04:00";null;null;null;null;null;null;null;0;0.037;0.055;0;0.003;0;0.01
"2020-05-11T23:34:30-04:00";null;null;null;null;null;null;null;0;0.054;0.047;0;0.004;0;0.014
"2020-05-11T23:35:00-04:00";null;null;null;null;null;null;null;0;0.038;0.055;0;0.003;0;0.013
"2020-05-11T23:35:30-04:00";null;null;null;null;null;null;null;0;0.056;0.053;0.001;0.002;0.007;0.013
"2020-05-11T23:36:00-04:00";null;null;null;null;null;null;null;0.001;0.057;0.055;0;0.005;0.014;0.015
"2020-05-11T23:36:30-04:00";null;null;null;null;null;null;null;0.001;0.056;0.057;0;0.002;0.012;0.014
"2020-05-11T23:37:00-04:00";null;null;null;null;null;null;null;0;0.037;0.058;0;0.003;0;0.014
"2020-05-11T23:37:30-04:00";null;null;null;null;null;null;null;0;0.056;0.052;0.001;0.003;0.006;0.014
"2020-05-11T23:38:00-04:00";null;null;null;null;null;null;null;0;0.055;0.057;0;0.002;0.007;0.015
"2020-05-11T23:38:30-04:00";null;null;null;null;null;null;null;0.002;0.055;0.047;0;0.003;0.013;0.015
"2020-05-11T23:39:00-04:00";null;null;null;null;null;null;null;0;0.055;0.053;0;0.003;0.015;0.014
"2020-05-11T23:39:30-04:00";null;null;null;null;null;null;null;0;0.042;0.045;0;0.003;0.003;0.016
"2020-05-11T23:40:00-04:00";14.519;null;null;null;null;null;null;0;0.069;0.038;0;0.002;0.006;0.012
"2020-05-11T23:40:30-04:00";14.045;null;null;null;null;null;null;0;0.045;0.038;0;0.002;0.006;0.012
"2020-05-11T23:41:00-04:00";7.397;4.687;null;null;null;null;null;0;0.074;0.046;0;0.001;0.003;0.014
"2020-05-11T23:41:30-04:00";6.828;9.49;null;null;null;null;null;0.001;0.052;0.042;0;0.001;0;0.015
"2020-05-11T23:42:00-04:00";6.612;8.35;null;null;null;null;null;0;0.073;0.042;0;0.002;0;0.016
"2020-05-11T23:42:30-04:00";5.57;6.214;null;null;null;null;null;0.001;0.082;0.044;0;0.002;0;0.016
"2020-05-11T23:43:00-04:00";4.201;4.388;4.348;null;null;null;null;0;0.057;0.055;0;0.002;0.004;0.032
"2020-05-11T23:43:30-04:00";3.958;3.498;4.054;3.487;null;null;null;0;0.097;0.059;0;0.002;0.008;0.022
"2020-05-11T23:44:00-04:00";4.084;3.931;3.888;4.127;null;null;null;0;0.084;0.061;0;0.003;0.008;0.022
"2020-05-11T23:44:30-04:00";3.468;3.814;4.38;3.91;null;null;null;0.001;0.053;0.059;0;0.002;0;0.017
"2020-05-11T23:45:00-04:00";3.879;3.71;4.105;3.459;null;null;null;0;0.101;0.068;0;0.003;0.003;0.039
"2020-05-11T23:45:30-04:00";3.472;3.932;4.67;3.503;null;null;null;0;0.078;0.062;0;0.002;0.008;0.019
"2020-05-11T23:46:00-04:00";4.003;4.111;4.537;3.541;null;null;null;0;0.052;0.061;0;0.003;0;0.018
"2020-05-11T23:46:30-04:00";3.307;3.297;3.832;3.007;2.864;null;null;0.002;0.071;0.058;0;0.002;0.008;0.022
"2020-05-11T23:47:00-04:00";3.437;2.991;3.204;3.152;3.272;null;null;0;0.086;0.06;0;0.002;0.008;0.015
"2020-05-11T23:47:30-04:00";3.544;2.982;3.29;2.953;3.25;null;null;0;0.097;0.06;0;0.003;0.009;0.018
"2020-05-11T23:48:00-04:00";3.274;3.123;3.24;3.153;3.106;null;null;0;0.084;0.06;0;0.001;0.007;0.021
"2020-05-11T23:48:30-04:00";2.869;3.121;3.21;2.746;3.162;null;null;0;0.077;0.07;0;0.001;0;0.016
"2020-05-11T23:49:00-04:00";3.2;3.22;3.507;2.942;3.02;null;null;0;0.051;0.061;0;0.002;0;0.018
"2020-05-11T23:49:30-04:00";2.961;3.484;3.227;3.169;2.982;null;null;0;0.086;0.056;0;0.001;0;0.018
"2020-05-11T23:50:00-04:00";2.841;2.992;3.018;3.419;3.197;null;null;0;0.07;0.065;0;0.002;0.007;0.017
"2020-05-11T23:50:30-04:00";2.751;2.637;2.645;2.871;2.368;2.528;null;0.001;0.076;0.066;0;0.001;0.011;0.025
"2020-05-11T23:51:00-04:00";2.218;2.07;2.193;2.076;2.254;2.11;1.38;0;0.076;0.076;0;0.002;0.005;0.033
"2020-05-11T23:51:30-04:00";2.339;2.419;2.244;2.209;2.089;2.346;2.133;0.001;0.058;0.06;0;0.002;0.009;0.018
"2020-05-11T23:52:00-04:00";2.197;2.063;2.214;2.252;2.504;2.066;2.32;0;0.086;0.058;0;0.003;0.007;0.026
"2020-05-11T23:52:30-04:00";2.132;2.047;2.195;2.088;2.331;2.4;2.202;0;0.083;0.061;0;0.002;0.004;0.018
"2020-05-11T23:53:00-04:00";2.649;2.08;2.135;2.146;2.429;2.219;2.083;0;0.091;0.066;0;0.002;0;0.038
"2020-05-11T23:53:30-04:00";2.348;2.296;1.912;2.13;2.282;2.239;2.328;0;0.078;0.063;0;0.002;0;0.021
"2020-05-11T23:54:00-04:00";2.416;2.107;2.166;2.355;2.054;2.085;2.337;0;0.094;0.062;0;0.001;0;0.016
"2020-05-11T23:54:30-04:00";2.103;2.067;2.037;2.189;2.343;2.192;2.423;0;0.078;0.072;0;0.002;0;0.026
"2020-05-11T23:55:00-04:00";2.313;1.933;2.249;2.363;2.281;1.986;2.497;0;0.054;0.062;0;0.002;0.004;0.034
"2020-05-11T23:55:30-04:00";2.759;1.922;2.166;2.143;2.217;2.027;2.421;0;0.079;0.063;0;0.002;0.006;0.025
"2020-05-11T23:56:00-04:00";2.376;2.22;2.17;2.174;2.344;2.394;2.425;0;0.09;0.061;0;0.002;0.004;0.02
"2020-05-11T23:56:30-04:00";2.303;2.095;2.037;2.537;2.382;2.395;2.333;0.001;0.064;0.059;0;0.002;0.008;0.019
"2020-05-11T23:57:00-04:00";2.609;1.752;2.214;2.227;2.385;1.951;2.406;0;0.087;0.079;0;0.002;0.007;0.034
"2020-05-11T23:57:30-04:00";2.106;2.26;2.069;2.329;2.347;2.041;2.117;0.001;0.087;0.054;0;0.003;0.009;0.024
"2020-05-11T23:58:00-04:00";2.138;2.553;2.043;2.052;2.11;2.526;2.507;0;0.056;0.08;0.001;0.001;0.006;0.02
"2020-05-11T23:58:30-04:00";2.32;1.835;2.075;2.344;2.375;2.173;2.365;0;0.091;0.075;0;0.002;0.008;0.025
"2020-05-11T23:59:00-04:00";2.102;2.151;2.178;2.166;2.147;2.414;2.455;0;0.083;0.063;0;0.002;0.008;0.031
"2020-05-11T23:59:30-04:00";2.104;2.136;2.399;2.542;2.62;2.088;2.27;0;0.102;0.069;0;0.002;0;0.021
"2020-05-12T00:00:00-04:00";2.432;2.041;2.14;2.232;2.14;2.286;2.136;0;0.061;0.072;0;0.004;0.006;0.021
"2020-05-12T00:00:30-04:00";2.335;2.15;2.254;2.058;2.12;2.249;2.48;0.001;0.085;0.068;0;0.002;0.008;0.024
"2020-05-12T00:01:00-04:00";2.235;2.118;2.232;2.371;2.366;2.305;2.482;0;0.104;0.075;0;0.003;0;0.034
"2020-05-12T00:01:30-04:00";2.407;2.154;2.239;2.176;2.428;2.125;2.393;0.001;0.065;0.056;0;0.001;0;0.019
"2020-05-12T00:02:00-04:00";2.114;1.93;2.191;2.199;2.329;2.343;2.302;0;0.072;0.071;0;0.002;0;0.021
"2020-05-12T00:02:30-04:00";2.295;1.913;2.289;2.735;2.584;2.147;2.406;0;0.09;0.065;0;0.003;0.003;0.022
"2020-05-12T00:03:00-04:00";2.135;1.965;2.162;2.284;2.363;2.13;2.481;0.001;0.058;0.059;0;0.001;0.008;0.033
"2020-05-12T00:03:30-04:00";2.174;1.964;2.223;2.291;2.06;2.385;2.211;0;0.083;0.051;0;0.003;0.006;0.026
"2020-05-12T00:04:00-04:00";2.579;2.515;2.223;3.03;2.646;2.538;2.696;0;0.09;0.061;0;0.001;0.009;0.018
"2020-05-12T00:04:30-04:00";2.835;2.273;null;2.634;2.527;2.626;2.507;0.001;0.078;0.057;0;0.004;0.011;0.02
"2020-05-12T00:05:00-04:00";2.618;2.767;null;2.57;2.573;2.759;2.704;0.001;0.064;0.063;0;0.002;0.009;0.036
"2020-05-12T00:05:30-04:00";2.36;2.715;null;2.551;2.649;2.646;2.66;0;0.079;0.08;0;0.002;0.009;0.016
"2020-05-12T00:06:00-04:00";2.463;2.599;null;2.729;2.759;2.534;2.375;0;0.055;0.067;0;0.002;0;0.021
"2020-05-12T00:06:30-04:00";2.839;2.812;null;2.36;2.736;2.669;2.6;0;0.058;0.078;0;0.001;0;0.019
"2020-05-12T00:07:00-04:00";2.454;2.567;null;2.808;2.517;2.691;2.424;0;0.08;0.052;0;0.002;0.004;0.027
"2020-05-12T00:07:30-04:00";2.344;2.292;null;2.744;2.397;2.916;2.474;0;0.086;0.058;0;0.001;0.009;0.017
"2020-05-12T00:08:00-04:00";2.403;2.398;null;2.633;2.6;2.705;2.575;0;0.085;0.056;0;0.003;0.007;0.014
"2020-05-12T00:08:30-04:00";2.681;2.661;null;2.927;2.683;2.448;2.856;0.001;0.083;0.064;0;0.001;0.01;0.02
"2020-05-12T00:09:00-04:00";2.467;2.225;null;2.538;2.903;3.018;2.653;0;0.055;0.052;0;0.002;0;0.034
"2020-05-12T00:09:30-04:00";2.808;2.354;null;2.515;2.605;2.847;2.525;0;0.093;0.059;0;0.002;0;0.017
"2020-05-12T00:10:00-04:00";2.766;2.225;null;2.686;2.67;2.668;2.236;0;0.093;0.072;0;0.002;0.004;0.023
"2020-05-12T00:10:30-04:00";3.113;2.288;null;2.678;2.651;2.91;2.261;0;0.098;0.068;0;0.003;0.009;0.021
"2020-05-12T00:11:00-04:00";3.364;2.257;null;2.487;2.406;2.467;2.544;0;0.064;0.063;0;0.001;0.008;0.033
"2020-05-12T00:11:30-04:00";2.984;2.182;null;2.524;2.497;2.507;2.734;0;0.099;0.057;0;0.001;0.008;0.021
"2020-05-12T00:12:00-04:00";2.908;2.301;null;2.256;2.644;2.664;2.624;0;0.088;0.079;0;0.002;0.012;0.021
"2020-05-12T00:12:30-04:00";2.718;2.446;null;2.65;2.659;3.049;2.503;0.001;0.059;0.061;0;0.002;0;0.021
"2020-05-12T00:13:00-04:00";2.818;2.152;null;2.462;2.77;2.511;3.049;0;0.068;0.062;0;0.002;0.007;0.031
"2020-05-12T00:13:30-04:00";2.712;2.414;null;2.779;2.687;2.64;2.503;0.001;0.096;0.058;0;0.001;0.011;0.014
"2020-05-12T00:14:00-04:00";2.645;2.523;null;2.118;2.902;2.559;2.71;0;0.05;0.067;0;0.004;0.006;0.02
"2020-05-12T00:14:30-04:00";2.805;2.732;null;2.579;2.759;2.908;2.802;0;0.102;0.063;0;0.002;0;0.015
"2020-05-12T00:15:00-04:00";3.011;3.332;null;3.431;2.694;null;2.974;0;0.09;0.062;0;0.002;0.005;0.032
"2020-05-12T00:15:30-04:00";3.3;3.571;null;2.976;2.769;null;3.537;0;0.071;0.046;0;0.003;0.006;0.016
"2020-05-12T00:16:00-04:00";3.043;2.885;null;3.34;2.984;null;3.499;0;0.085;0.055;0;0.002;0.006;0.016
"2020-05-12T00:16:30-04:00";3.23;3.325;null;3.129;3.042;null;3.015;0;0.083;0.062;0;0.003;0;0.017
"2020-05-12T00:17:00-04:00";3.402;3.194;null;2.895;2.905;null;3.217;0;0.064;0.057;0;0.002;0;0.032
"2020-05-12T00:17:30-04:00";2.714;2.985;null;3.236;3.154;null;3.4;0.001;0.066;0.056;0;0.003;0;0.019
"2020-05-12T00:18:00-04:00";3.203;3.066;null;2.82;3.462;null;2.858;0;0.076;0.055;0;0.002;0.006;0.024
"2020-05-12T00:18:30-04:00";3.278;2.792;null;3.451;3.115;null;3.305;0.001;0.052;0.056;0;0.002;0.009;0.019
"2020-05-12T00:19:00-04:00";2.869;3.349;null;3.103;2.611;null;3.464;0;0.075;0.06;0;0.001;0.008;0.027
"2020-05-12T00:19:30-04:00";3.091;3.771;null;3.013;3.21;null;3.046;0.001;0.081;0.056;0;0.003;0.007;0.018
"2020-05-12T00:20:00-04:00";3.426;3.356;null;3.095;3.371;null;3.284;0;0.058;0.061;0;0.003;0;0.017
"2020-05-12T00:20:30-04:00";2.997;2.835;null;3.415;3.132;null;3.337;0;0.085;0.055;0;0.001;0;0.021
"2020-05-12T00:21:00-04:00";3.22;2.932;null;3.386;2.892;null;2.937;0;0.088;0.054;0;0.004;0;0.029
"2020-05-12T00:21:30-04:00";3.565;3.295;null;3.166;3.029;null;3.007;0;0.061;0.059;0;0.002;0.003;0.014
"2020-05-12T00:22:00-04:00";3.128;2.986;null;2.87;3.401;null;3.106;0;0.086;0.065;0;0.004;0;0.018
"2020-05-12T00:22:30-04:00";2.751;3.156;null;2.868;3.08;null;3.213;0;0.073;0.055;0;0.002;0.007;0.019
"2020-05-12T00:23:00-04:00";2.765;3.73;null;2.816;3.391;null;2.891;0;0.052;0.055;0;0.003;0.007;0.025
"2020-05-12T00:23:30-04:00";3.147;3.26;null;3.128;3.153;null;3.366;0.001;0.078;0.056;0;0.001;0.009;0.017
"2020-05-12T00:24:00-04:00";2.8;2.822;null;2.934;3.345;null;3.072;0;0.076;0.05;0;0.001;0.009;0.017
"2020-05-12T00:24:30-04:00";3.237;2.952;null;3.158;3.174;null;3.211;0;0.084;0.059;0;0.002;0.008;0.018
"2020-05-12T00:25:00-04:00";3.178;3.166;null;3.136;3.3;null;2.961;0;0.092;0.052;0;0.002;0.01;0.028
"2020-05-12T00:25:30-04:00";3.003;3.21;null;3.41;3.63;null;3.08;0;0.09;0.057;0;0.003;0.007;0.017
"2020-05-12T00:26:00-04:00";3.278;2.907;null;3.753;3.012;null;3.127;0;0.084;0.063;0;0.002;0.008;0.022
"2020-05-12T00:26:30-04:00";2.98;3.008;null;3.64;3.033;null;2.832;0;0.084;0.074;0;0.003;0.009;0.019
"2020-05-12T00:27:00-04:00";3.028;3.328;null;3.641;3.017;null;2.939;0;0.093;0.062;0;0.001;0.006;0.034
"2020-05-12T00:27:30-04:00";3.206;2.895;null;3.558;3.118;null;3.102;0;0.068;0.057;0.001;0.002;0.011;0.02
"2020-05-12T00:28:00-04:00";3.435;3.153;null;3.167;3.243;null;2.945;0;0.087;0.058;0;0.003;0.009;0.019
"2020-05-12T00:28:30-04:00";2.942;3.161;null;2.964;3.636;null;2.952;0;0.067;0.057;0;0.002;0.01;0.023
"2020-05-12T00:29:00-04:00";3.218;3.37;null;2.736;3.269;null;3.298;0;0.062;0.056;0;0.002;0.007;0.035
"2020-05-12T00:29:30-04:00";3.05;3.165;null;2.884;3.785;null;2.756;0;0.059;0.045;0;0.001;0.009;0.017
"2020-05-12T00:30:00-04:00";2.82;3.212;null;3.337;3.619;null;3.137;0;0.081;0.055;0;0.003;0.01;0.018
"2020-05-12T00:30:30-04:00";3.022;2.871;null;3.091;2.953;null;2.857;0;0.056;0.059;0;0.002;0.009;0.02
"2020-05-12T00:31:00-04:00";3.073;3.044;null;3.215;3.174;null;2.868;0;0.098;0.054;0;0.002;0.008;0.029
"2020-05-12T00:31:30-04:00";2.921;3.244;null;3.494;3.166;null;3.143;0;0.092;0.049;0;0.002;0.007;0.017
"2020-05-12T00:32:00-04:00";3.268;3.353;null;3.162;2.866;null;3.107;0.001;0.06;0.06;0;0.002;0.007;0.019
"2020-05-12T00:32:30-04:00";3.027;3.44;null;2.964;3.279;null;3.046;0;0.066;0.051;0;0.002;0.008;0.015
"2020-05-12T00:33:00-04:00";3.257;3.09;null;3.054;3.23;null;3.099;0;0.08;0.051;0;0.002;0.004;0.029
"2020-05-12T00:33:30-04:00";2.965;3.11;null;2.892;2.988;null;3.678;0;0.064;0.051;0;0.003;0.009;0.016
"2020-05-12T00:34:00-04:00";3.195;3.149;null;3.102;3.141;null;3.305;0.001;0.085;0.059;0;0.002;0.008;0.016
"2020-05-12T00:34:30-04:00";3.239;2.904;null;3.033;3.165;null;3.431;0.001;0.089;0.058;0;0.002;0.003;0.015
"2020-05-12T00:35:00-04:00";3.081;2.662;null;3.164;3.058;null;3.653;0;0.056;0.055;0;0.003;0.007;0.012
"2020-05-12T00:35:30-04:00";3.133;3.475;null;2.899;3.221;null;3.308;0;0.059;0.052;0;0.002;0.008;0.017
"2020-05-12T00:36:00-04:00";3.852;2.787;null;3.077;3.182;null;2.835;0;0.095;0.067;0;0.003;0.005;0.016
"2020-05-12T00:36:30-04:00";3.297;3.337;null;3.193;2.951;null;3.482;0;0.089;0.054;0;0.002;0;0.017
"2020-05-12T00:37:00-04:00";3.502;3.027;null;2.903;3.221;null;3.048;0;0.077;0.058;0;0.001;0;0.014
"2020-05-12T00:37:30-04:00";2.999;3.369;null;3.123;3.265;null;3.188;0;0.086;0.055;0;0.002;0;0.017
"2020-05-12T00:38:00-04:00";2.767;3.274;null;3.207;2.993;null;3.407;0;0.06;0.061;0;0.001;0;0.015
"2020-05-12T00:38:30-04:00";2.816;3.143;null;2.755;3.449;null;3.257;0;0.075;0.062;0;0.002;0.004;0.013
"2020-05-12T00:39:00-04:00";3.035;3.094;null;3.214;3.071;null;3.144;0;0.081;0.058;0;0.002;0.008;0.031
"2020-05-12T00:39:30-04:00";3.874;3.538;null;3.585;3.706;null;3.88;0;0.061;0.056;0;0.002;0.004;0.015
"2020-05-12T00:40:00-04:00";3.707;null;null;4.249;3.999;null;3.707;0;0.083;0.054;0;0.001;0.008;0.015
"2020-05-12T00:40:30-04:00";3.782;null;null;4.07;3.97;null;4.009;0;0.067;0.049;0;0.003;0.008;0.021
"2020-05-12T00:41:00-04:00";3.49;null;null;3.917;4.262;null;3.603;0;0.067;0.049;0;0.001;0;0.028
"2020-05-12T00:41:30-04:00";3.953;null;null;3.987;4.106;null;3.786;0;0.075;0.047;0;0.001;0;0.014
"2020-05-12T00:42:00-04:00";3.954;null;null;3.994;4.064;null;3.904;0;0.058;0.059;0.001;0.001;0.003;0.016
"2020-05-12T00:42:30-04:00";3.777;null;null;3.728;3.751;null;3.737;0;0.078;0.058;0;0.003;0.008;0.014
"2020-05-12T00:43:00-04:00";4.094;null;null;3.861;4.005;null;4.095;0;0.08;0.055;0;0.002;0.005;0.016
"2020-05-12T00:43:30-04:00";3.865;null;null;4.307;3.686;null;3.871;0;0.048;0.05;0;0.003;0.009;0.013
"2020-05-12T00:44:00-04:00";3.934;null;null;3.939;3.964;null;4.096;0;0.086;0.052;0;0.002;0.009;0.016
"2020-05-12T00:44:30-04:00";3.534;null;null;3.982;4.009;null;3.545;0;0.056;0.044;0;0.003;0.007;0.012
"2020-05-12T00:45:00-04:00";4.193;null;null;3.925;3.78;null;4.054;0;0.046;0.052;0;0.003;0.009;0.015
"2020-05-12T00:45:30-04:00";3.706;null;null;4.108;3.802;null;4.172;0;0.082;0.054;0;0.001;0;0.013
"2020-05-12T00:46:00-04:00";4.192;null;null;3.912;3.734;null;3.564;0;0.068;0.061;0;0.003;0.003;0.016
"2020-05-12T00:46:30-04:00";3.97;null;null;4.218;3.586;null;3.978;0;0.061;0.046;0;0.002;0.007;0.012
"2020-05-12T00:47:00-04:00";4.036;null;null;4.106;3.871;null;4.061;0;0.089;0.058;0;0.003;0;0.015
"2020-05-12T00:47:30-04:00";3.925;null;null;3.908;3.515;null;4.402;0;0.052;0.052;0;0.002;0.005;0.014
"2020-05-12T00:48:00-04:00";4.472;null;null;3.784;3.784;null;3.74;0;0.078;0.056;0;0.003;0.007;0.015
"2020-05-12T00:48:30-04:00";4.23;null;null;3.449;3.911;null;4.189;0;0.085;0.062;0;0.002;0.007;0.015
"2020-05-12T00:49:00-04:00";4.751;null;null;3.558;3.859;null;3.515;0;0.083;0.058;0;0.001;0;0.013
"2020-05-12T00:49:30-04:00";4.567;null;null;4.787;4.476;null;4.185;0;0.082;0.054;0;0.002;0;0.014
"2020-05-12T00:50:00-04:00";null;null;null;5.078;5.705;null;5.144;0;0.061;0.044;0;0.002;0.003;0.014
"2020-05-12T00:50:30-04:00";null;null;null;5.182;5.428;null;5.359;0;0.074;0.053;0;0.004;0.007;0.015
"2020-05-12T00:51:00-04:00";null;null;null;5.505;5.31;null;5.474;0;0.08;0.051;0;0.001;0.007;0.017
"2020-05-12T00:51:30-04:00";null;null;null;4.827;5.62;null;4.863;0;0.051;0.056;0;0.003;0;0.016
"2020-05-12T00:52:00-04:00";null;null;null;5.184;5.052;null;5.289;0;0.074;0.051;0;0.002;0.003;0.013
"2020-05-12T00:52:30-04:00";null;null;null;5.337;4.953;null;5.125;0;0.069;0.048;0;0.003;0;0.013
"2020-05-12T00:53:00-04:00";null;null;null;5.461;5.391;null;5.103;0;0.088;0.044;0;0.002;0;0.014
"2020-05-12T00:53:30-04:00";null;null;null;5.51;5.142;null;5.25;0;0.081;0.051;0;0.002;0.004;0.013
"2020-05-12T00:54:00-04:00";null;null;null;5.064;5.348;null;5.578;0;0.067;0.045;0;0.001;0.006;0.017
"2020-05-12T00:54:30-04:00";null;null;null;5.266;5.196;null;5.053;0;0.073;0.05;0;0.001;0;0.013
"2020-05-12T00:55:00-04:00";null;null;null;4.839;5.418;null;5.297;0;0.08;0.046;0;0.003;0;0.012
"2020-05-12T00:55:30-04:00";null;null;null;4.873;5.378;null;5.357;0;0.076;0.053;0;0.001;0;0.011
"2020-05-12T00:56:00-04:00";null;null;null;5.033;5.496;null;4.978;0;0.089;0.048;0;0.003;0;0.015
"2020-05-12T00:56:30-04:00";null;null;null;5.263;5.553;null;4.855;0;0.045;0.046;0;0.002;0.004;0.013
"2020-05-12T00:57:00-04:00";null;null;null;5.478;5.507;null;5.081;0;0.085;0.053;0;0.003;0;0.014
"2020-05-12T00:57:30-04:00";null;null;null;4.604;5.352;null;5.199;0;0.089;0.052;0;0.001;0.005;0.016
"2020-05-12T00:58:00-04:00";null;null;null;5.489;4.767;null;4.882;0;0.074;0.046;0;0.001;0.008;0.014
"2020-05-12T00:58:30-04:00";null;null;null;5.328;5.174;null;5.09;0;0.086;0.046;0;0.002;0;0.017
"2020-05-12T00:59:00-04:00";null;null;null;5.328;7.3;null;7.859;0;0.054;0.043;0;0.001;0.003;0.01
"2020-05-12T00:59:30-04:00";null;null;null;null;7.3;null;15.011;0;0.064;0.034;0;0.002;0.003;0.01
"2020-05-12T01:00:00-04:00";null;null;null;null;null;null;11.469;0;0.056;0.046;0;0.002;0;0.016
"2020-05-12T01:00:30-04:00";null;null;null;null;null;null;null;0;0.056;0.047;0;0.003;0;0.017
"2020-05-12T01:01:00-04:00";null;null;null;null;null;null;null;0;0.037;0.061;0.001;0.002;0;0.013
"2020-05-12T01:01:30-04:00";null;null;null;null;null;null;null;0;0.056;0.053;0;0.005;0;0.016
"2020-05-12T01:02:00-04:00";null;null;null;null;null;null;null;0;0.038;0.057;0;0.003;0;0.012
"2020-05-12T01:02:30-04:00";null;null;null;null;null;null;null;0;0.055;0.053;0;0.005;0;0.011
"2020-05-12T01:03:00-04:00";null;null;null;null;null;null;null;0;0.058;0.051;0.002;0.003;0.005;0.013
"2020-05-12T01:03:30-04:00";null;null;null;null;null;null;null;0;0.055;0.047;0;0.003;0.013;0.013
"2020-05-12T01:04:00-04:00";null;null;null;null;null;null;null;0;0.056;0.058;0;0.005;0.014;0.013
"2020-05-12T01:04:30-04:00";null;null;null;null;null;null;null;0;0.054;0.051;0;0.003;0;0.009
"2020-05-12T01:05:00-04:00";null;null;null;null;null;null;null;0;0.054;0.057;0;0.005;0.007;0.014
"2020-05-12T01:05:30-04:00";null;null;null;null;null;null;null;0;0.039;0.051;0;0.003;0;0.012
"2020-05-12T01:06:00-04:00";null;null;null;null;null;null;null;0;0.055;0.054;0;0.003;0;0.016
"2020-05-12T01:06:30-04:00";null;null;null;null;null;null;null;0;0.054;0.052;0;0.005;0.014;0.016
"2020-05-12T01:07:00-04:00";null;null;null;null;null;null;null;0;0.055;0.055;0;0.003;0.014;0.014
"2020-05-12T01:07:30-04:00";null;null;null;null;null;null;null;0.002;0.047;0.05;0;0.001;0.006;0.013
"2020-05-12T01:08:00-04:00";null;null;null;null;null;null;null;0;0.055;0.05;0;0.003;0.014;0.014
"2020-05-12T01:08:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0;0.001;0.015;0.012
"2020-05-12T01:09:00-04:00";null;null;null;null;null;null;null;0;0.037;0.053;0;0.004;0.006;0.011
"2020-05-12T01:09:30-04:00";null;null;null;null;null;null;null;0.002;0.055;0.048;0;0.003;0.013;0.013
"2020-05-12T01:10:00-04:00";null;null;null;null;null;null;null;0;0.052;0.057;0;0.004;0.014;0.011
"2020-05-12T01:10:30-04:00";null;null;null;null;null;null;null;0;0.055;0.054;0;0.003;0;0.013
"2020-05-12T01:11:00-04:00";null;null;null;null;null;null;null;0;0.038;0.051;0;0.002;0.007;0.013
"2020-05-12T01:11:30-04:00";null;null;null;null;null;null;null;0;0.056;0.053;0.001;0.003;0.014;0.011
"2020-05-12T01:12:00-04:00";null;null;null;null;null;null;null;0;0.056;0.052;0;0.003;0.015;0.012
"2020-05-12T01:12:30-04:00";null;null;null;null;null;null;null;0;0.053;0.046;0;0.006;0.013;0.016
"2020-05-12T01:13:00-04:00";null;null;null;null;null;null;null;0;0.055;0.059;0;0.002;0.019;0.013
"2020-05-12T01:13:30-04:00";null;null;null;null;null;null;null;0;0.056;0.047;0.001;0.005;0.015;0.011
"2020-05-12T01:14:00-04:00";null;null;null;null;null;null;null;0;0.056;0.056;0;0.003;0.015;0.014
"2020-05-12T01:14:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0;0.003;0.013;0.01
"2020-05-12T01:15:00-04:00";null;null;null;null;null;null;null;0.001;0.055;0.05;0;0.005;0.014;0.014
"2020-05-12T01:15:30-04:00";null;null;null;null;null;null;null;0;0.046;0.049;0.001;0.003;0;0.017
"2020-05-12T01:16:00-04:00";null;null;null;null;null;null;null;0.002;0.057;0.054;0;0.005;0.006;0.013
"2020-05-12T01:16:30-04:00";null;null;null;null;null;null;null;0;0.045;0.052;0;0.002;0;0.013
"2020-05-12T01:17:00-04:00";null;null;null;null;null;null;null;0;0.056;0.057;0;0.001;0;0.013
"2020-05-12T01:17:30-04:00";null;null;null;null;null;null;null;0;0.056;0.051;0.001;0.005;0;0.012
"2020-05-12T01:18:00-04:00";null;null;null;null;null;null;null;0;0.054;0.057;0;0.002;0.013;0.01
"2020-05-12T01:18:30-04:00";null;null;null;null;null;null;null;0;0.055;0.05;0;0.002;0.007;0.014
"2020-05-12T01:19:00-04:00";null;null;null;null;null;null;null;0;0.055;0.057;0;0.003;0.013;0.014
"2020-05-12T01:19:30-04:00";null;null;null;null;null;null;null;0;0.055;0.05;0;0.002;0.014;0.013
"2020-05-12T01:20:00-04:00";null;null;null;null;null;null;null;0;0.042;0.055;0;0.002;0;0.016
"2020-05-12T01:20:30-04:00";null;null;null;null;null;null;null;0;0.056;0.048;0;0.003;0;0.016
"2020-05-12T01:21:00-04:00";null;null;null;null;null;null;null;0;0.037;0.056;0;0.004;0.007;0.012
"2020-05-12T01:21:30-04:00";null;null;null;null;null;null;null;0;0.055;0.048;0;0.003;0.015;0.013
"2020-05-12T01:22:00-04:00";null;null;null;null;null;null;null;0;0.038;0.057;0;0.005;0.014;0.014
"2020-05-12T01:22:30-04:00";null;null;null;null;null;null;null;0;0.054;0.05;0;0.003;0.007;0.012
"2020-05-12T01:23:00-04:00";null;null;null;null;null;null;null;0;0.038;0.056;0;0.002;0.013;0.01
"2020-05-12T01:23:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0;0.005;0.016;0.016
"2020-05-12T01:24:00-04:00";null;null;null;null;null;null;null;0;0.055;0.052;0;0.003;0.015;0.013
"2020-05-12T01:24:30-04:00";null;null;null;null;null;null;null;0;0.055;0.049;0;0.001;0.014;0.013
"2020-05-12T01:25:00-04:00";null;null;null;null;null;null;null;0;0.055;0.056;0;0.003;0.013;0.01
"2020-05-12T01:25:30-04:00";null;null;null;null;null;null;null;0;0.038;0.051;0;0.003;0.005;0.014
"2020-05-12T01:26:00-04:00";null;null;null;null;null;null;null;0;0.055;0.052;0;0.003;0;0.013
"2020-05-12T01:26:30-04:00";null;null;null;null;null;null;null;0;0.035;0.051;0;0.003;0;0.013
"2020-05-12T01:27:00-04:00";null;null;null;null;null;null;null;0;0.055;0.053;0;0.004;0.008;0.013
"2020-05-12T01:27:30-04:00";null;null;null;null;null;null;null;0;0.056;0.054;0;0.002;0.007;0.014
"2020-05-12T01:28:00-04:00";null;null;null;null;null;null;null;0;0.055;0.057;0;0.005;0;0.013
"2020-05-12T01:28:30-04:00";null;null;null;null;null;null;null;0;0.055;0.05;0;0.003;0.007;0.013
"2020-05-12T01:29:00-04:00";null;null;null;null;null;null;null;0;0.037;0.054;0;0.003;0.007;0.012
"2020-05-12T01:29:30-04:00";null;null;null;null;null;null;null;0;0.055;0.051;0;0.004;0.014;0.013
"2020-05-12T01:30:00-04:00";null;null;null;null;null;null;null;0;0.045;0.056;0.001;0.003;0.012;0.016
"2020-05-12T01:30:30-04:00";null;null;null;null;null;null;null;0;0.055;0.047;0;0.002;0.012;0.015
"2020-05-12T01:31:00-04:00";null;null;null;null;null;null;null;0.001;0.036;0.052;0;0.003;0;0.014
"2020-05-12T01:31:30-04:00";null;null;null;null;null;null;null;0;0.055;0.054;0;0.003;0;0.012
"2020-05-12T01:32:00-04:00";null;null;null;null;null;null;null;0;0.056;0.053;0.002;0.003;0;0.016
"2020-05-12T01:32:30-04:00";null;null;null;null;null;null;null;0;0.055;0.048;0;0.002;0.016;0.013
"2020-05-12T01:33:00-04:00";null;null;null;null;null;null;null;0;0.056;0.058;0;0.004;0.014;0.012

==> figs/eval/cluster/docker/node1.csv <==
Time;"job13";"job20";"job23";"job26";"job27";"job31";"job36";"job4";"job7";"job9";"mon_cadvisor";"mon_dockerd-exporter";"mon_node-exporter";"mon_unsee"
"2020-05-11T23:31:30-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0;0
"2020-05-11T23:32:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0;0
"2020-05-11T23:32:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0;0
"2020-05-11T23:33:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.006;0
"2020-05-11T23:33:30-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.014;0
"2020-05-11T23:34:00-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.014;0
"2020-05-11T23:34:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.014;0
"2020-05-11T23:35:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.014;0
"2020-05-11T23:35:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0.002;0.015;0
"2020-05-11T23:36:00-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0.005;0
"2020-05-11T23:36:30-04:00";null;null;null;null;null;null;null;14.882;null;null;0.028;0;0.002;0
"2020-05-11T23:37:00-04:00";null;null;null;null;null;null;null;15.741;null;null;0.027;0;0.005;0
"2020-05-11T23:37:30-04:00";null;null;null;null;null;null;null;13.917;null;null;0.027;0;0.005;0
"2020-05-11T23:38:00-04:00";null;null;null;null;null;null;null;15.015;null;null;0.03;0;0.006;0.001
"2020-05-11T23:38:30-04:00";null;null;null;null;null;null;null;6.357;5.587;null;0.039;0;0.004;0
"2020-05-11T23:39:00-04:00";null;null;null;null;null;null;null;4.628;4.927;6.328;0.044;0;0;0
"2020-05-11T23:39:30-04:00";null;null;null;null;null;null;null;4.247;4.694;6.208;0.043;0;0;0
"2020-05-11T23:40:00-04:00";4.541;null;null;null;null;null;null;3.569;3.555;4.24;0.056;0;0;0
"2020-05-11T23:40:30-04:00";4.463;null;null;null;null;null;null;3.582;3.349;4.14;0.052;0;0;0
"2020-05-11T23:41:00-04:00";4.312;null;null;null;null;null;null;3.541;3.289;4.762;0.05;0;0;0
"2020-05-11T23:41:30-04:00";4.286;null;null;null;null;null;null;3.97;3.519;4.087;0.045;0;0.003;0
"2020-05-11T23:42:00-04:00";3.319;3.168;null;null;null;null;null;3.001;2.935;3.504;0.041;0;0.008;0
"2020-05-11T23:42:30-04:00";3.559;3.32;null;null;null;null;null;3.563;2.835;3.083;0.047;0;0.004;0
"2020-05-11T23:43:00-04:00";2.635;2.57;2.394;null;null;null;null;2.843;2.57;2.494;0.06;0;0;0
"2020-05-11T23:43:30-04:00";2.986;2.695;2.934;null;null;null;null;2.843;3.011;2.988;0.047;0;0;0
"2020-05-11T23:44:00-04:00";2.643;2.812;2.461;2.824;null;null;null;null;2.347;2.735;0.05;0;0.005;0
"2020-05-11T23:44:30-04:00";2.178;2.461;2.026;2.45;2.392;null;null;null;2.538;2.262;0.055;0;0.009;0
"2020-05-11T23:45:00-04:00";2.162;2.451;2.244;2.538;2.29;null;null;null;2.408;2.22;0.05;0;0;0
"2020-05-11T23:45:30-04:00";2.243;2.58;1.981;2.46;2.28;null;null;null;2.029;2.431;0.051;0;0.007;0
"2020-05-11T23:46:00-04:00";2.276;2.52;2.163;2.511;2.504;null;null;null;2.272;2.221;0.054;0;0.006;0
"2020-05-11T23:46:30-04:00";1.931;2.533;2.085;2.303;2.483;null;null;null;1.999;2.125;0.056;0;0.003;0
"2020-05-11T23:47:00-04:00";2.098;2.126;1.889;2.115;1.771;1.785;null;null;1.919;1.831;0.063;0;0;0
"2020-05-11T23:47:30-04:00";2.012;1.845;1.921;2.009;2.344;1.716;null;null;2.075;1.95;0.057;0;0.004;0
"2020-05-11T23:48:00-04:00";2.028;2.253;1.884;2.095;1.999;1.889;null;null;1.991;2.199;0.057;0;0.005;0
"2020-05-11T23:48:30-04:00";1.872;1.909;2.027;2.285;2.06;1.738;null;null;1.986;1.893;0.067;0;0.01;0
"2020-05-11T23:49:00-04:00";2.059;2.057;1.913;2.091;2.02;1.85;null;null;1.854;1.926;0.055;0;0;0
"2020-05-11T23:49:30-04:00";2.075;2.252;2.083;1.983;2.05;2.117;null;null;1.825;2.004;0.043;0;0.005;0
"2020-05-11T23:50:00-04:00";1.694;2.04;1.993;2.12;2.052;1.933;null;null;2.276;2.053;0.057;0;0.009;0
"2020-05-11T23:50:30-04:00";1.945;2.084;1.931;2.15;2.059;2.029;null;null;1.78;1.97;0.059;0;0.008;0
"2020-05-11T23:51:00-04:00";1.702;1.823;1.641;1.818;1.643;1.784;1.912;null;2.054;1.625;0.053;0;0.009;0
"2020-05-11T23:51:30-04:00";1.749;1.894;1.836;1.73;1.632;1.762;1.832;null;1.968;1.69;0.057;0;0.009;0
"2020-05-11T23:52:00-04:00";1.908;1.999;1.526;1.772;1.864;1.768;1.581;null;1.973;1.555;0.069;0;0.008;0
"2020-05-11T23:52:30-04:00";1.634;1.907;1.641;2.061;1.89;1.699;1.568;null;1.789;1.808;0.049;0;0;0
"2020-05-11T23:53:00-04:00";1.671;1.716;1.857;1.819;1.628;1.672;1.643;null;1.732;1.614;0.061;0;0;0
"2020-05-11T23:53:30-04:00";1.71;1.902;1.77;1.862;1.637;1.586;1.79;null;1.776;1.644;0.06;0;0.003;0
"2020-05-11T23:54:00-04:00";1.736;1.823;1.865;2.038;1.818;1.792;1.639;null;1.77;1.781;0.072;0;0.009;0
"2020-05-11T23:54:30-04:00";1.566;1.902;1.653;1.819;1.608;1.611;1.711;null;2.061;1.675;0.057;0;0;0
"2020-05-11T23:55:00-04:00";1.662;2.022;1.697;2.003;1.691;1.664;1.683;null;1.932;1.797;0.064;0;0.003;0
"2020-05-11T23:55:30-04:00";1.715;1.77;1.703;1.999;1.631;1.682;1.745;null;1.786;1.947;0.06;0;0.008;0
"2020-05-11T23:56:00-04:00";1.813;1.72;1.566;1.858;1.72;1.58;1.703;null;1.808;1.749;0.058;0;0.009;0
"2020-05-11T23:56:30-04:00";1.721;1.721;1.784;1.587;1.715;1.766;1.932;null;1.672;1.751;0.056;0;0;0
"2020-05-11T23:57:00-04:00";1.544;1.793;1.687;1.787;1.847;1.684;1.703;null;1.872;1.778;0.063;0;0.009;0
"2020-05-11T23:57:30-04:00";1.8;2.023;1.869;1.871;1.482;1.806;1.659;null;1.633;1.773;0.054;0;0.009;0
"2020-05-11T23:58:00-04:00";1.764;1.829;1.568;1.907;1.769;1.861;1.823;null;1.818;1.762;0.059;0;0.008;0
"2020-05-11T23:58:30-04:00";1.717;1.708;1.702;1.892;1.686;1.787;1.861;null;1.912;1.714;0.057;0;0.007;0
"2020-05-11T23:59:00-04:00";1.896;1.87;1.663;1.779;1.718;1.757;1.775;null;1.664;1.755;0.057;0;0.009;0
"2020-05-11T23:59:30-04:00";1.961;1.923;1.714;1.919;1.768;1.717;1.988;null;1.671;1.641;0.052;0;0.01;0
"2020-05-12T00:00:00-04:00";1.681;1.705;1.652;1.884;1.651;1.702;1.691;null;1.907;1.662;0.049;0;0;0
"2020-05-12T00:00:30-04:00";1.779;1.787;1.652;1.789;1.888;1.661;1.769;null;1.827;1.588;0.06;0;0.004;0
"2020-05-12T00:01:00-04:00";1.782;2.005;1.822;1.698;2.03;1.852;1.641;null;1.874;1.758;0.066;0;0.009;0.002
"2020-05-12T00:01:30-04:00";1.773;1.819;1.716;1.742;1.666;1.52;1.785;null;1.725;1.857;0.062;0.001;0;0
"2020-05-12T00:02:00-04:00";1.848;1.749;1.663;1.824;1.88;1.69;1.884;null;2.018;1.756;0.054;0;0;0
"2020-05-12T00:02:30-04:00";2.129;1.903;1.9;2.108;2.147;1.686;1.867;null;2.025;1.804;0.062;0;0;0
"2020-05-12T00:03:00-04:00";1.875;2.278;1.866;2.014;1.939;1.882;2.023;null;2.106;null;0.06;0;0;0
"2020-05-12T00:03:30-04:00";2.028;2.108;1.839;1.988;1.996;1.94;1.758;null;2.154;null;0.061;0;0.003;0
"2020-05-12T00:04:00-04:00";2.082;1.906;1.987;2.12;1.832;1.849;2.014;null;1.983;null;0.059;0;0.008;0
"2020-05-12T00:04:30-04:00";1.951;2.226;1.692;2.17;2.109;1.986;1.896;null;2.037;null;0.055;0;0.007;0
"2020-05-12T00:05:00-04:00";2.18;1.892;1.989;1.879;1.996;1.982;1.979;null;1.942;null;0.054;0;0.007;0.002
"2020-05-12T00:05:30-04:00";2.108;1.902;1.944;2.034;2.114;1.862;1.915;null;2.134;null;0.059;0;0.005;0
"2020-05-12T00:06:00-04:00";2.108;2.342;2.358;2.402;2.131;2.443;2.153;null;2.138;null;0.054;0;0.01;0
"2020-05-12T00:06:30-04:00";null;2.508;2.102;2.241;2.091;2.151;2.194;null;2.394;null;0.062;0;0.007;0
"2020-05-12T00:07:00-04:00";null;2.244;2.168;2.56;2.267;2.073;2.211;null;2.478;null;0.058;0;0.008;0
"2020-05-12T00:07:30-04:00";null;2.895;2.633;2.927;2.674;2.566;2.324;null;2.478;null;0.046;0;0.009;0
"2020-05-12T00:08:00-04:00";null;2.703;2.616;2.889;2.718;2.674;2.524;null;null;null;0.05;0;0.005;0
"2020-05-12T00:08:30-04:00";null;2.647;2.854;2.691;2.598;2.313;2.675;null;null;null;0.053;0;0;0
"2020-05-12T00:09:00-04:00";null;2.864;2.773;2.778;2.493;2.511;2.373;null;null;null;0.054;0;0;0
"2020-05-12T00:09:30-04:00";null;2.517;2.453;2.722;2.846;2.407;2.624;null;null;null;0.054;0;0.005;0
"2020-05-12T00:10:00-04:00";null;2.739;2.74;2.555;2.947;2.435;2.761;null;null;null;0.06;0;0.01;0.002
"2020-05-12T00:10:30-04:00";null;3.081;2.74;2.967;3.244;3.045;3.415;null;null;null;0.044;0;0.007;0
"2020-05-12T00:11:00-04:00";null;3.441;null;2.905;3.204;3.274;3.446;null;null;null;0.055;0;0.007;0
"2020-05-12T00:11:30-04:00";null;3.033;null;3.156;3.311;3.242;3.201;null;null;null;0.057;0;0.01;0
"2020-05-12T00:12:00-04:00";null;3.879;null;3.491;3.311;3.87;4.04;null;null;null;0.045;0;0.007;0
"2020-05-12T00:12:30-04:00";null;3.968;null;3.877;null;4.026;4.158;null;null;null;0.046;0;0.007;0
"2020-05-12T00:13:00-04:00";null;4.004;null;3.886;null;4.207;4.191;null;null;null;0.049;0;0;0
"2020-05-12T00:13:30-04:00";null;3.801;null;3.741;null;4.29;4.289;null;null;null;0.055;0;0.008;0
"2020-05-12T00:14:00-04:00";null;3.679;null;3.508;null;4.231;4.171;null;null;null;0.052;0;0.008;0
"2020-05-12T00:14:30-04:00";null;3.44;null;4.233;null;4.118;4.596;null;null;null;0.048;0;0.003;0
"2020-05-12T00:15:00-04:00";null;5.392;null;5.09;null;5.887;4.596;null;null;null;0.041;0;0.006;0.001
"2020-05-12T00:15:30-04:00";null;4.587;null;5.177;null;6.352;null;null;null;null;0.039;0;0.01;0
"2020-05-12T00:16:00-04:00";null;4.908;null;4.889;null;5.96;null;null;null;null;0.05;0;0.006;0.001
"2020-05-12T00:16:30-04:00";null;4.734;null;5.065;null;6.042;null;null;null;null;0.042;0;0.007;0
"2020-05-12T00:17:00-04:00";null;4.672;null;5.358;null;5.396;null;null;null;null;0.036;0;0.007;0
"2020-05-12T00:17:30-04:00";null;5.088;null;4.708;null;6.094;null;null;null;null;0.037;0;0;0
"2020-05-12T00:18:00-04:00";null;5.223;null;4.6;null;5.739;null;null;null;null;0.044;0;0;0
"2020-05-12T00:18:30-04:00";null;4.933;null;5.14;null;5.862;null;null;null;null;0.042;0;0.007;0
"2020-05-12T00:19:00-04:00";null;5.302;null;4.196;null;6.039;null;null;null;null;0.04;0;0.008;0
"2020-05-12T00:19:30-04:00";null;5.069;null;4.761;null;6.092;null;null;null;null;0.036;0;0;0
"2020-05-12T00:20:00-04:00";null;4.827;null;5.011;null;5.989;null;null;null;null;0.042;0;0;0
"2020-05-12T00:20:30-04:00";null;4.898;null;4.817;null;6.239;null;null;null;null;0.038;0.001;0.008;0
"2020-05-12T00:21:00-04:00";null;4.837;null;4.964;null;6.538;null;null;null;null;0.041;0;0;0
"2020-05-12T00:21:30-04:00";null;4.898;null;5.129;null;5.545;null;null;null;null;0.039;0;0.006;0
"2020-05-12T00:22:00-04:00";null;4.589;null;5.043;null;6.114;null;null;null;null;0.04;0;0.007;0
"2020-05-12T00:22:30-04:00";null;4.924;null;4.619;null;6.104;null;null;null;null;0.044;0;0.007;0
"2020-05-12T00:23:00-04:00";null;5.948;null;4.613;null;5.564;null;null;null;null;0.045;0;0.003;0
"2020-05-12T00:23:30-04:00";null;5.632;null;4.129;null;5.918;null;null;null;null;0.042;0;0.006;0
"2020-05-12T00:24:00-04:00";null;5.443;null;4.606;null;5.921;null;null;null;null;0.049;0;0.006;0
"2020-05-12T00:24:30-04:00";null;4.868;null;5.034;null;6.008;null;null;null;null;0.038;0;0;0
"2020-05-12T00:25:00-04:00";null;4.811;null;5.079;null;5.981;null;null;null;null;0.043;0;0;0
"2020-05-12T00:25:30-04:00";null;4.928;null;4.905;null;5.834;null;null;null;null;0.037;0;0;0
"2020-05-12T00:26:00-04:00";null;4.785;null;4.585;null;6.004;null;null;null;null;0.04;0;0;0
"2020-05-12T00:26:30-04:00";null;4.873;null;4.509;null;5.927;null;null;null;null;0.035;0;0;0
"2020-05-12T00:27:00-04:00";null;5.396;null;5.004;null;5.933;null;null;null;null;0.038;0;0.004;0
"2020-05-12T00:27:30-04:00";null;4.544;null;4.853;null;6.116;null;null;null;null;0.036;0;0;0
"2020-05-12T00:28:00-04:00";null;4.863;null;4.621;null;6.092;null;null;null;null;0.046;0;0;0
"2020-05-12T00:28:30-04:00";null;4.8;null;5.184;null;5.739;null;null;null;null;0.041;0;0.003;0
"2020-05-12T00:29:00-04:00";null;5.012;null;4.921;null;5.795;null;null;null;null;0.039;0;0.005;0
"2020-05-12T00:29:30-04:00";null;4.363;null;4.308;null;5.848;null;null;null;null;0.041;0;0.003;0
"2020-05-12T00:30:00-04:00";null;5.009;null;5.365;null;6.254;null;null;null;null;0.04;0;0;0
"2020-05-12T00:30:30-04:00";null;4.505;null;4.767;null;6.146;null;null;null;null;0.036;0;0.003;0
"2020-05-12T00:31:00-04:00";null;4.749;null;4.786;null;6.712;null;null;null;null;0.048;0;0.007;0
"2020-05-12T00:31:30-04:00";null;5.233;null;4.527;null;5.663;null;null;null;null;0.044;0;0;0
"2020-05-12T00:32:00-04:00";null;5.004;null;4.778;null;6.368;null;null;null;null;0.037;0;0;0
"2020-05-12T00:32:30-04:00";null;4.874;null;5.181;null;5.47;null;null;null;null;0.038;0;0.004;0
"2020-05-12T00:33:00-04:00";null;4.613;null;5.156;null;6.614;null;null;null;null;0.039;0;0;0
"2020-05-12T00:33:30-04:00";null;5.017;null;4.71;null;6.243;null;null;null;null;0.047;0;0;0
"2020-05-12T00:34:00-04:00";null;8.323;null;8.161;null;6.243;null;null;null;null;0.032;0;0;0
"2020-05-12T00:34:30-04:00";null;7.756;null;8.164;null;null;null;null;null;null;0.03;0;0;0
"2020-05-12T00:35:00-04:00";null;8.461;null;8.732;null;null;null;null;null;null;0.037;0;0;0
"2020-05-12T00:35:30-04:00";null;7.55;null;8.383;null;null;null;null;null;null;0.033;0;0.003;0
"2020-05-12T00:36:00-04:00";null;8.284;null;7.668;null;null;null;null;null;null;0.03;0;0.006;0
"2020-05-12T00:36:30-04:00";null;8.605;null;7.302;null;null;null;null;null;null;0.035;0;0.003;0
"2020-05-12T00:37:00-04:00";null;7.961;null;7.49;null;null;null;null;null;null;0.035;0;0.006;0
"2020-05-12T00:37:30-04:00";null;7.965;null;8.274;null;null;null;null;null;null;0.034;0;0.007;0
"2020-05-12T00:38:00-04:00";null;8.111;null;7.18;null;null;null;null;null;null;0.036;0;0.006;0
"2020-05-12T00:38:30-04:00";null;7.639;null;7.678;null;null;null;null;null;null;0.034;0;0.009;0
"2020-05-12T00:39:00-04:00";null;7.472;null;8.166;null;null;null;null;null;null;0.033;0;0.006;0
"2020-05-12T00:39:30-04:00";null;7.747;null;8.162;null;null;null;null;null;null;0.034;0;0.003;0
"2020-05-12T00:40:00-04:00";null;7.713;null;8.346;null;null;null;null;null;null;0.035;0;0.002;0
"2020-05-12T00:40:30-04:00";null;8.152;null;8.291;null;null;null;null;null;null;0.039;0;0.003;0
"2020-05-12T00:41:00-04:00";null;7.544;null;8.429;null;null;null;null;null;null;0.038;0;0.006;0
"2020-05-12T00:41:30-04:00";null;8.202;null;8.146;null;null;null;null;null;null;0.037;0;0;0
"2020-05-12T00:42:00-04:00";null;null;null;8.146;null;null;null;null;null;null;0.043;0;0;0
"2020-05-12T00:42:30-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0;0
"2020-05-12T00:43:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.008;0
"2020-05-12T00:43:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0.001;0.006;0
"2020-05-12T00:44:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0;0
"2020-05-12T00:44:30-04:00";null;null;null;null;null;null;null;null;null;null;0.037;0;0.006;0
"2020-05-12T00:45:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.006;0.001
"2020-05-12T00:45:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0.001;0;0
"2020-05-12T00:46:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0;0
"2020-05-12T00:46:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.007;0
"2020-05-12T00:47:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0;0
"2020-05-12T00:47:30-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0.007;0
"2020-05-12T00:48:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T00:48:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.013;0
"2020-05-12T00:49:00-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0.013;0
"2020-05-12T00:49:30-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.013;0
"2020-05-12T00:50:00-04:00";null;null;null;null;null;null;null;null;null;null;0.047;0;0.014;0
"2020-05-12T00:50:30-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0.016;0
"2020-05-12T00:51:00-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.014;0
"2020-05-12T00:51:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.012;0
"2020-05-12T00:52:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T00:52:30-04:00";null;null;null;null;null;null;null;null;null;null;0.038;0;0.015;0
"2020-05-12T00:53:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.013;0
"2020-05-12T00:53:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.014;0
"2020-05-12T00:54:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0.001;0.015;0
"2020-05-12T00:54:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.015;0
"2020-05-12T00:55:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.014;0
"2020-05-12T00:55:30-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0.013;0
"2020-05-12T00:56:00-04:00";null;null;null;null;null;null;null;null;null;null;0.048;0.002;0.013;0
"2020-05-12T00:56:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.013;0
"2020-05-12T00:57:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0;0
"2020-05-12T00:57:30-04:00";null;null;null;null;null;null;null;null;null;null;0.038;0;0;0
"2020-05-12T00:58:00-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0.001;0;0
"2020-05-12T00:58:30-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.006;0
"2020-05-12T00:59:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.014;0
"2020-05-12T00:59:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.013;0
"2020-05-12T01:00:00-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0;0
"2020-05-12T01:00:30-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0;0
"2020-05-12T01:01:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.008;0
"2020-05-12T01:01:30-04:00";null;null;null;null;null;null;null;null;null;null;0.033;0;0.013;0
"2020-05-12T01:02:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T01:02:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.014;0
"2020-05-12T01:03:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.013;0
"2020-05-12T01:03:30-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.007;0
"2020-05-12T01:04:00-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0.006;0
"2020-05-12T01:04:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0;0
"2020-05-12T01:05:00-04:00";null;null;null;null;null;null;null;null;null;null;0.038;0;0.006;0
"2020-05-12T01:05:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.012;0
"2020-05-12T01:06:00-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.006;0
"2020-05-12T01:06:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0.001;0;0
"2020-05-12T01:07:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0;0
"2020-05-12T01:07:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.007;0
"2020-05-12T01:08:00-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.013;0
"2020-05-12T01:08:30-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0.001;0.015;0
"2020-05-12T01:09:00-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0;0
"2020-05-12T01:09:30-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0;0
"2020-05-12T01:10:00-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0;0
"2020-05-12T01:10:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0.001;0.008;0
"2020-05-12T01:11:00-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.006;0
"2020-05-12T01:11:30-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.014;0
"2020-05-12T01:12:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.013;0.001
"2020-05-12T01:12:30-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.014;0
"2020-05-12T01:13:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.007;0
"2020-05-12T01:13:30-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.016;0
"2020-05-12T01:14:00-04:00";null;null;null;null;null;null;null;null;null;null;0.048;0;0.013;0
"2020-05-12T01:14:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.007;0
"2020-05-12T01:15:00-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.012;0
"2020-05-12T01:15:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0;0
"2020-05-12T01:16:00-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0;0
"2020-05-12T01:16:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0;0
"2020-05-12T01:17:00-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0;0
"2020-05-12T01:17:30-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0;0
"2020-05-12T01:18:00-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.007;0.001
"2020-05-12T01:18:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.014;0
"2020-05-12T01:19:00-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0.001;0.012;0
"2020-05-12T01:19:30-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.013;0
"2020-05-12T01:20:00-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0;0.013;0
"2020-05-12T01:20:30-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0.015;0
"2020-05-12T01:21:00-04:00";null;null;null;null;null;null;null;null;null;null;0.042;0.001;0.006;0
"2020-05-12T01:21:30-04:00";null;null;null;null;null;null;null;null;null;null;0.039;0;0.008;0
"2020-05-12T01:22:00-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0;0
"2020-05-12T01:22:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0;0
"2020-05-12T01:23:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0.001;0;0
"2020-05-12T01:23:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.015;0
"2020-05-12T01:24:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T01:24:30-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.013;0
"2020-05-12T01:25:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0.001;0.013;0
"2020-05-12T01:25:30-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.014;0
"2020-05-12T01:26:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.013;0
"2020-05-12T01:26:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.013;0
"2020-05-12T01:27:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.013;0
"2020-05-12T01:27:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.013;0
"2020-05-12T01:28:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T01:28:30-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0.015;0
"2020-05-12T01:29:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0.013;0
"2020-05-12T01:29:30-04:00";null;null;null;null;null;null;null;null;null;null;0.044;0;0.014;0
"2020-05-12T01:30:00-04:00";null;null;null;null;null;null;null;null;null;null;0.043;0;0.013;0
"2020-05-12T01:30:30-04:00";null;null;null;null;null;null;null;null;null;null;0.038;0;0;0
"2020-05-12T01:31:00-04:00";null;null;null;null;null;null;null;null;null;null;0.04;0;0;0
"2020-05-12T01:31:30-04:00";null;null;null;null;null;null;null;null;null;null;0.037;0;0;0
"2020-05-12T01:32:00-04:00";null;null;null;null;null;null;null;null;null;null;0.046;0;0;0
"2020-05-12T01:32:30-04:00";null;null;null;null;null;null;null;null;null;null;0.045;0;0.007;0
"2020-05-12T01:33:00-04:00";null;null;null;null;null;null;null;null;null;null;0.041;0;0;0

==> figs/eval/cluster/docker/node2.csv <==
Time;"job1";"job10";"job14";"job18";"job19";"job24";"job28";"job32";"job35";"job39";"job5";"job8";"mon_cadvisor";"mon_dockerd-exporter";"mon_node-exporter"
"2020-05-11T23:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0.001;0.007
"2020-05-11T23:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-11T23:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-11T23:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.006
"2020-05-11T23:33:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-11T23:34:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-11T23:34:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.037;0;0.007
"2020-05-11T23:35:00-04:00";15.124;null;null;null;null;null;null;null;null;null;null;null;0.028;0;0.003
"2020-05-11T23:35:30-04:00";15.01;null;null;null;null;null;null;null;null;null;null;null;0.03;0;0.002
"2020-05-11T23:36:00-04:00";15.427;null;null;null;null;null;null;null;null;null;null;null;0.028;0;0.003
"2020-05-11T23:36:30-04:00";7.705;null;null;null;null;null;null;null;null;null;8.604;null;0.037;0;0.003
"2020-05-11T23:37:00-04:00";6.699;null;null;null;null;null;null;null;null;null;8.325;null;0.032;0;0.004
"2020-05-11T23:37:30-04:00";7.869;null;null;null;null;null;null;null;null;null;8.338;null;0.036;0;0.003
"2020-05-11T23:38:00-04:00";7.909;null;null;null;null;null;null;null;null;null;8.244;null;0.037;0;0.003
"2020-05-11T23:38:30-04:00";4.531;null;null;null;null;null;null;null;null;null;6.018;5.678;0.052;0;0.003
"2020-05-11T23:39:00-04:00";3.479;4.648;null;null;null;null;null;null;null;null;4.041;3.743;0.046;0;0.004
"2020-05-11T23:39:30-04:00";3.349;4.335;null;null;null;null;null;null;null;null;4.138;3.856;0.047;0;0.005
"2020-05-11T23:40:00-04:00";3.013;3.069;3.26;null;null;null;null;null;null;null;3.643;3.241;0.045;0;0.004
"2020-05-11T23:40:30-04:00";3.197;3.211;3.504;null;null;null;null;null;null;null;3.275;3.169;0.05;0;0.003
"2020-05-11T23:41:00-04:00";3.527;3.026;3.154;null;null;null;null;null;null;null;2.909;2.97;0.058;0;0.003
"2020-05-11T23:41:30-04:00";3.527;2.499;2.75;2.517;1.437;null;null;null;null;null;2.742;2.656;0.055;0;0.004
"2020-05-11T23:42:00-04:00";null;2.906;2.513;2.599;2.74;null;null;null;null;null;2.578;2.535;0.059;0;0.006
"2020-05-11T23:42:30-04:00";null;2.582;2.702;2.742;2.809;null;null;null;null;null;2.438;2.605;0.047;0;0.005
"2020-05-11T23:43:00-04:00";null;2.481;1.993;2.11;2.284;2.136;null;null;null;null;2.272;2.236;0.056;0;0.004
"2020-05-11T23:43:30-04:00";null;2.457;2.281;2.164;2.4;2.283;null;null;null;null;2.532;1.999;0.057;0;0.003
"2020-05-11T23:44:00-04:00";null;2.221;2.046;2.444;2.472;2.322;null;null;null;null;2.133;2.31;0.057;0;0.004
"2020-05-11T23:44:30-04:00";null;2.544;2.269;2.463;2.172;2.138;null;null;null;null;2.361;2.031;0.053;0;0.004
"2020-05-11T23:45:00-04:00";null;2.191;1.947;1.895;1.986;1.889;1.96;null;null;null;1.957;2.058;0.056;0;0.004
"2020-05-11T23:45:30-04:00";null;1.715;2.015;1.987;1.965;2.26;2.105;null;null;null;1.962;1.944;0.051;0;0.004
"2020-05-11T23:46:00-04:00";null;2.092;2.209;2.099;1.999;1.939;1.997;null;null;null;2.002;1.992;0.05;0;0.004
"2020-05-11T23:46:30-04:00";null;2.033;2.067;2.123;1.946;2.096;1.733;null;null;null;2.038;1.95;0.056;0;0.003
"2020-05-11T23:47:00-04:00";null;1.98;1.954;2.052;2.013;2.055;1.816;null;null;null;1.932;1.895;0.06;0;0.003
"2020-05-11T23:47:30-04:00";null;1.75;1.678;1.68;1.856;1.769;1.768;1.659;null;null;1.718;1.555;0.055;0;0.003
"2020-05-11T23:48:00-04:00";null;1.646;1.543;1.782;1.848;1.822;1.846;1.726;null;null;1.745;1.679;0.055;0;0.005
"2020-05-11T23:48:30-04:00";null;1.818;1.878;1.778;1.76;1.893;1.735;1.587;null;null;1.783;1.683;0.053;0;0.004
"2020-05-11T23:49:00-04:00";null;1.695;1.706;1.67;1.746;1.767;1.665;1.848;null;null;1.946;1.574;0.053;0;0.005
"2020-05-11T23:49:30-04:00";null;1.888;1.7;1.733;2.062;1.721;1.76;1.746;null;null;1.721;1.674;0.064;0;0.003
"2020-05-11T23:50:00-04:00";null;1.907;1.872;1.564;1.804;1.664;1.799;1.812;null;null;1.849;1.876;0.064;0;0.004
"2020-05-11T23:50:30-04:00";null;1.476;1.741;1.617;1.681;1.61;1.567;1.511;1.544;null;1.537;1.692;0.062;0;0.003
"2020-05-11T23:51:00-04:00";null;1.472;1.494;1.517;1.596;1.568;1.221;1.518;1.442;null;1.458;1.438;0.056;0;0.005
"2020-05-11T23:51:30-04:00";null;1.325;1.673;1.337;1.546;1.724;1.446;1.42;1.605;1.431;1.382;1.38;0.059;0;0.004
"2020-05-11T23:52:00-04:00";null;1.463;1.488;1.498;1.484;1.315;1.456;1.487;1.459;1.471;1.449;1.353;0.065;0;0.006
"2020-05-11T23:52:30-04:00";null;1.529;1.314;1.416;1.35;1.389;1.317;1.5;1.376;1.341;1.427;1.487;0.064;0;0.004
"2020-05-11T23:53:00-04:00";null;1.571;1.365;1.4;1.443;1.479;1.381;1.378;1.372;1.476;1.609;1.431;0.059;0;0.004
"2020-05-11T23:53:30-04:00";null;1.403;1.425;1.406;1.661;1.526;1.407;1.435;1.404;1.336;1.396;1.488;0.064;0;0.003
"2020-05-11T23:54:00-04:00";null;1.433;1.435;1.55;1.583;1.527;1.442;1.408;1.328;1.491;1.536;1.315;0.07;0;0.003
"2020-05-11T23:54:30-04:00";null;1.462;1.524;1.412;1.357;1.635;1.341;1.45;1.373;1.517;1.568;1.426;0.058;0;0.005
"2020-05-11T23:55:00-04:00";null;1.416;1.632;1.348;1.278;1.388;1.254;1.457;1.431;1.381;1.506;1.521;0.071;0;0.004
"2020-05-11T23:55:30-04:00";null;1.573;1.454;1.451;1.45;1.555;1.274;1.411;1.473;1.519;1.387;1.359;0.063;0;0.004
"2020-05-11T23:56:00-04:00";null;1.733;1.483;1.34;1.342;1.451;1.471;1.339;1.33;1.47;1.33;1.269;0.065;0;0.005
"2020-05-11T23:56:30-04:00";null;1.707;1.71;1.393;1.645;1.571;1.473;1.545;1.6;1.5;1.588;1.408;0.06;0;0.005
"2020-05-11T23:57:00-04:00";null;1.628;1.676;1.562;1.684;1.735;1.458;1.501;1.73;1.518;null;1.368;0.068;0;0.005
"2020-05-11T23:57:30-04:00";null;1.609;1.554;1.7;1.51;1.47;1.615;1.571;1.733;1.583;null;1.565;0.056;0;0.004
"2020-05-11T23:58:00-04:00";null;1.728;1.545;1.682;1.579;1.512;1.558;1.534;1.828;1.705;null;1.654;0.06;0;0.006
"2020-05-11T23:58:30-04:00";null;1.639;1.508;1.578;1.6;1.646;1.61;1.529;1.512;1.637;null;1.679;0.07;0;0.005
"2020-05-11T23:59:00-04:00";null;1.649;1.561;1.497;1.456;1.661;1.529;1.79;1.554;1.607;null;1.442;0.063;0;0.004
"2020-05-11T23:59:30-04:00";null;1.473;1.757;1.668;1.385;1.581;1.652;1.52;1.643;1.668;null;1.646;0.059;0;0.006
"2020-05-12T00:00:00-04:00";null;1.526;1.531;1.728;1.63;1.7;1.621;1.494;1.72;1.669;null;1.658;0.054;0;0.004
"2020-05-12T00:00:30-04:00";null;1.567;1.61;1.795;1.468;1.46;1.431;1.499;1.574;1.485;null;1.674;0.06;0;0.003
"2020-05-12T00:01:00-04:00";null;1.618;1.595;1.531;1.607;1.457;1.581;1.673;1.73;1.642;null;1.59;0.059;0;0.005
"2020-05-12T00:01:30-04:00";null;1.612;1.557;1.588;1.614;1.472;1.569;1.526;1.652;1.71;null;1.499;0.066;0;0.005
"2020-05-12T00:02:00-04:00";null;1.736;1.673;1.522;1.617;1.693;1.368;1.53;1.527;1.741;null;1.477;0.058;0;0.004
"2020-05-12T00:02:30-04:00";null;1.586;1.668;1.558;1.613;1.596;1.522;1.514;1.696;1.382;null;1.613;0.074;0;0.004
"2020-05-12T00:03:00-04:00";null;1.604;1.702;1.537;1.57;1.444;1.571;1.636;1.756;1.598;null;1.567;0.061;0;0.004
"2020-05-12T00:03:30-04:00";null;1.651;1.74;1.545;1.475;1.672;1.516;1.504;1.517;1.707;null;1.547;0.071;0;0.005
"2020-05-12T00:04:00-04:00";null;1.502;1.595;1.494;1.733;1.498;1.575;1.448;1.602;1.597;null;1.574;0.05;0;0.004
"2020-05-12T00:04:30-04:00";null;1.52;1.493;1.656;1.589;1.538;1.643;1.474;1.553;1.567;null;1.549;0.067;0;0.005
"2020-05-12T00:05:00-04:00";null;1.694;1.762;1.564;1.64;1.369;1.549;1.485;1.578;1.67;null;1.605;0.069;0;0.004
"2020-05-12T00:05:30-04:00";null;1.754;1.588;1.564;1.561;1.608;1.651;1.554;1.609;1.591;null;1.668;0.064;0;0.004
"2020-05-12T00:06:00-04:00";null;1.567;1.677;1.591;1.705;1.592;1.563;1.58;1.52;1.715;null;1.684;0.058;0;0.003
"2020-05-12T00:06:30-04:00";null;1.616;1.607;1.664;1.498;1.545;1.529;1.687;1.475;1.516;null;1.583;0.061;0;0.004
"2020-05-12T00:07:00-04:00";null;1.75;1.774;1.664;1.728;1.719;1.684;1.767;1.793;1.634;null;1.685;0.056;0;0.003
"2020-05-12T00:07:30-04:00";null;null;1.946;1.549;1.889;1.863;1.829;1.715;1.8;1.801;null;1.62;0.052;0;0.004
"2020-05-12T00:08:00-04:00";null;null;1.81;1.886;1.826;1.913;1.767;1.678;1.742;1.81;null;1.666;0.064;0;0.004
"2020-05-12T00:08:30-04:00";null;null;1.903;1.821;2.024;1.779;1.655;1.551;1.806;1.661;null;1.664;0.058;0;0.003
"2020-05-12T00:09:00-04:00";null;null;1.94;1.852;1.736;1.818;1.56;1.72;1.695;1.77;null;1.662;0.053;0;0.004
"2020-05-12T00:09:30-04:00";null;null;1.904;1.928;1.899;2.123;1.97;1.962;1.98;1.987;null;1.821;0.063;0;0.005
"2020-05-12T00:10:00-04:00";null;null;null;2.189;2.133;1.852;2.003;1.841;1.831;1.978;null;2.272;0.053;0;0.004
"2020-05-12T00:10:30-04:00";null;null;null;2.323;1.898;1.937;1.927;1.887;2.068;1.876;null;1.827;0.05;0;0.004
"2020-05-12T00:11:00-04:00";null;null;null;2.038;1.786;1.915;2.127;1.93;1.916;1.916;null;1.935;0.059;0;0.004
"2020-05-12T00:11:30-04:00";null;null;null;2.131;1.874;2.194;1.944;2.128;2.092;1.983;null;1.909;0.06;0;0.003
"2020-05-12T00:12:00-04:00";null;null;null;2.133;1.998;1.88;1.804;1.757;1.988;2;null;1.946;0.057;0;0.004
"2020-05-12T00:12:30-04:00";null;null;null;2.133;2.031;2.487;2.215;2.271;2.293;2.328;null;2.23;0.054;0;0.003
"2020-05-12T00:13:00-04:00";null;null;null;null;2.19;2.219;2.237;2.217;2.628;2.245;null;2.367;0.06;0;0.005
"2020-05-12T00:13:30-04:00";null;null;null;null;null;2.82;2.332;2.267;2.632;2.896;null;2.668;0.059;0;0.004
"2020-05-12T00:14:00-04:00";null;null;null;null;null;2.555;2.373;2.758;2.71;2.698;null;2.692;0.055;0;0.005
"2020-05-12T00:14:30-04:00";null;null;null;null;null;2.555;3.524;3.252;3.294;2.986;null;3.109;0.054;0;0.004
"2020-05-12T00:15:00-04:00";null;null;null;null;null;null;3.194;3.133;3.075;3.106;null;3.029;0.048;0;0.004
"2020-05-12T00:15:30-04:00";null;null;null;null;null;null;3.433;3.103;3.393;3.507;null;2.793;0.058;0;0.004
"2020-05-12T00:16:00-04:00";null;null;null;null;null;null;3.22;3.233;3.123;3.481;null;2.872;0.047;0;0.003
"2020-05-12T00:16:30-04:00";null;null;null;null;null;null;3.149;3.479;3.123;3.379;null;2.706;0.047;0;0.006
"2020-05-12T00:17:00-04:00";null;null;null;null;null;null;3.041;3.242;3.303;2.951;null;3.35;0.052;0;0.005
"2020-05-12T00:17:30-04:00";null;null;null;null;null;null;3.131;2.957;3.101;3.403;null;3.27;0.048;0;0.005
"2020-05-12T00:18:00-04:00";null;null;null;null;null;null;3.394;3.021;3.205;2.964;null;3.199;0.058;0;0.004
"2020-05-12T00:18:30-04:00";null;null;null;null;null;null;2.952;3.143;3.201;3.288;null;3.179;0.047;0;0.004
"2020-05-12T00:19:00-04:00";null;null;null;null;null;null;3.243;3.039;3.113;3.65;null;2.993;0.05;0;0.003
"2020-05-12T00:19:30-04:00";null;null;null;null;null;null;3.342;3.025;3.079;3.478;null;3.31;0.058;0;0.004
"2020-05-12T00:20:00-04:00";null;null;null;null;null;null;4.029;4.28;null;3.759;null;4.221;0.05;0;0.003
"2020-05-12T00:20:30-04:00";null;null;null;null;null;null;5.888;4.893;null;null;null;5.461;0.043;0;0.005
"2020-05-12T00:21:00-04:00";null;null;null;null;null;null;5.187;5.304;null;null;null;5.31;0.048;0;0.003
"2020-05-12T00:21:30-04:00";null;null;null;null;null;null;5.571;5.106;null;null;null;5.402;0.043;0;0.005
"2020-05-12T00:22:00-04:00";null;null;null;null;null;null;5.026;5.294;null;null;null;5.525;0.039;0.001;0.005
"2020-05-12T00:22:30-04:00";null;null;null;null;null;null;4.973;5.463;null;null;null;6.049;0.048;0;0.003
"2020-05-12T00:23:00-04:00";null;null;null;null;null;null;5.174;5.494;null;null;null;5.608;0.047;0;0.004
"2020-05-12T00:23:30-04:00";null;null;null;null;null;null;5.53;5.451;null;null;null;5.674;0.041;0;0.003
"2020-05-12T00:24:00-04:00";null;null;null;null;null;null;5.565;5.724;null;null;null;5.092;0.054;0;0.005
"2020-05-12T00:24:30-04:00";null;null;null;null;null;null;5.493;5.543;null;null;null;5.304;0.043;0;0.003
"2020-05-12T00:25:00-04:00";null;null;null;null;null;null;5.313;5.302;null;null;null;5.229;0.056;0;0.004
"2020-05-12T00:25:30-04:00";null;null;null;null;null;null;5.463;5.056;null;null;null;4.912;0.048;0;0.003
"2020-05-12T00:26:00-04:00";null;null;null;null;null;null;5.34;5.435;null;null;null;5.316;0.047;0;0.005
"2020-05-12T00:26:30-04:00";null;null;null;null;null;null;5.288;5.581;null;null;null;5.139;0.042;0;0.003
"2020-05-12T00:27:00-04:00";null;null;null;null;null;null;4.922;5.723;null;null;null;5.621;0.041;0;0
"2020-05-12T00:27:30-04:00";null;null;null;null;null;null;5.668;5.44;null;null;null;5.223;0.05;0;0.004
"2020-05-12T00:28:00-04:00";null;null;null;null;null;null;5.422;5.482;null;null;null;5.073;0.047;0;0.003
"2020-05-12T00:28:30-04:00";null;null;null;null;null;null;5.128;5.288;null;null;null;5.204;0.051;0;0.003
"2020-05-12T00:29:00-04:00";null;null;null;null;null;null;5.411;5.251;null;null;null;4.983;0.043;0;0.002
"2020-05-12T00:29:30-04:00";null;null;null;null;null;null;5.122;5.096;null;null;null;5.341;0.04;0;0.005
"2020-05-12T00:30:00-04:00";null;null;null;null;null;null;5.367;5.14;null;null;null;5.812;0.042;0;0.004
"2020-05-12T00:30:30-04:00";null;null;null;null;null;null;5.364;4.918;null;null;null;5.391;0.048;0;0.003
"2020-05-12T00:31:00-04:00";null;null;null;null;null;null;5.638;5.331;null;null;null;5.275;0.045;0;0.004
"2020-05-12T00:31:30-04:00";null;null;null;null;null;null;5.445;5.051;null;null;null;5.319;0.041;0;0.004
"2020-05-12T00:32:00-04:00";null;null;null;null;null;null;5.941;5.627;null;null;null;5.085;0.04;0;0.003
"2020-05-12T00:32:30-04:00";null;null;null;null;null;null;5.486;5.135;null;null;null;4.98;0.047;0;0.004
"2020-05-12T00:33:00-04:00";null;null;null;null;null;null;5.626;5.053;null;null;null;4.923;0.041;0;0.004
"2020-05-12T00:33:30-04:00";null;null;null;null;null;null;5.502;5.454;null;null;null;5.227;0.044;0;0.003
"2020-05-12T00:34:00-04:00";null;null;null;null;null;null;5.143;5.404;null;null;null;5.208;0.04;0;0.004
"2020-05-12T00:34:30-04:00";null;null;null;null;null;null;5.123;5.265;null;null;null;4.968;0.044;0;0.003
"2020-05-12T00:35:00-04:00";null;null;null;null;null;null;5.427;4.798;null;null;null;5.765;0.044;0;0.003
"2020-05-12T00:35:30-04:00";null;null;null;null;null;null;5.45;5.802;null;null;null;4.878;0.043;0;0.003
"2020-05-12T00:36:00-04:00";null;null;null;null;null;null;5.497;4.931;null;null;null;5.459;0.05;0;0.004
"2020-05-12T00:36:30-04:00";null;null;null;null;null;null;5.69;5.06;null;null;null;5.823;0.042;0;0.004
"2020-05-12T00:37:00-04:00";null;null;null;null;null;null;5.065;5.343;null;null;null;5.651;0.042;0;0.004
"2020-05-12T00:37:30-04:00";null;null;null;null;null;null;5.397;5.456;null;null;null;5.33;0.042;0;0.004
"2020-05-12T00:38:00-04:00";null;null;null;null;null;null;5.385;5.427;null;null;null;4.626;0.047;0;0.004
"2020-05-12T00:38:30-04:00";null;null;null;null;null;null;8.105;8.69;null;null;null;4.626;0.04;0;0.003
"2020-05-12T00:39:00-04:00";null;null;null;null;null;null;7.512;7.531;null;null;null;null;0.033;0;0.005
"2020-05-12T00:39:30-04:00";null;null;null;null;null;null;8.434;7.803;null;null;null;null;0.036;0;0.003
"2020-05-12T00:40:00-04:00";null;null;null;null;null;null;8.028;12.407;null;null;null;null;0.037;0;0.004
"2020-05-12T00:40:30-04:00";null;null;null;null;null;null;null;12.407;null;null;null;null;0.044;0;0.007
"2020-05-12T00:41:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.005
"2020-05-12T00:41:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.007
"2020-05-12T00:42:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T00:42:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.008
"2020-05-12T00:43:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0.001;0.006
"2020-05-12T00:43:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T00:44:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.005
"2020-05-12T00:44:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:45:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0.001;0.005
"2020-05-12T00:45:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.007
"2020-05-12T00:46:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.007
"2020-05-12T00:46:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T00:47:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.037;0.001;0.007
"2020-05-12T00:47:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T00:48:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.006
"2020-05-12T00:48:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.008
"2020-05-12T00:49:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.005
"2020-05-12T00:49:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T00:50:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.005
"2020-05-12T00:50:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.006
"2020-05-12T00:51:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T00:51:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T00:52:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T00:52:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T00:53:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T00:53:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.007
"2020-05-12T00:54:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T00:54:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:55:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T00:55:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:56:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T00:56:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.005
"2020-05-12T00:57:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T00:57:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0.001;0.006
"2020-05-12T00:58:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T00:58:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.007
"2020-05-12T00:59:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T00:59:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.007
"2020-05-12T01:00:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:00:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T01:01:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.007
"2020-05-12T01:01:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0.001;0.006
"2020-05-12T01:02:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:02:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:03:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:03:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T01:04:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.007
"2020-05-12T01:04:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.007
"2020-05-12T01:05:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:05:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.006
"2020-05-12T01:06:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.005
"2020-05-12T01:06:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:07:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.007
"2020-05-12T01:07:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.005
"2020-05-12T01:08:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.007
"2020-05-12T01:08:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T01:09:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.005
"2020-05-12T01:09:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.006
"2020-05-12T01:10:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0.001;0.007
"2020-05-12T01:10:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T01:11:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.005
"2020-05-12T01:11:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T01:12:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.006
"2020-05-12T01:12:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.008
"2020-05-12T01:13:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T01:13:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0.001;0.006
"2020-05-12T01:14:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0.001;0.006
"2020-05-12T01:14:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:15:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0
"2020-05-12T01:15:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.007
"2020-05-12T01:16:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.007
"2020-05-12T01:16:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:17:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.005
"2020-05-12T01:17:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.006
"2020-05-12T01:18:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:18:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.007
"2020-05-12T01:19:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T01:19:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.006
"2020-05-12T01:20:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.005
"2020-05-12T01:20:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.008
"2020-05-12T01:21:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T01:21:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:22:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:22:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0.001;0.007
"2020-05-12T01:23:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:23:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:24:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.007
"2020-05-12T01:24:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.041;0.001;0.007
"2020-05-12T01:25:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.007
"2020-05-12T01:25:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:26:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T01:26:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0.001;0.007
"2020-05-12T01:27:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.006
"2020-05-12T01:27:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:28:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.007
"2020-05-12T01:28:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.037;0.001;0.007
"2020-05-12T01:29:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T01:29:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T01:30:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.005
"2020-05-12T01:30:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:31:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.007
"2020-05-12T01:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T01:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.006

==> figs/eval/cluster/docker/node3.csv <==
Time;"job11";"job15";"job16";"job2";"job21";"job29";"job3";"job33";"job37";"job40";"job6";"mon_cadvisor";"mon_dockerd-exporter";"mon_node-exporter"
"2020-05-11T23:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.008
"2020-05-11T23:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.047;0;0.006
"2020-05-11T23:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-11T23:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-11T23:33:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-11T23:34:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.008
"2020-05-11T23:34:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-11T23:35:00-04:00";null;null;null;6.192;null;null;null;null;null;null;null;0.039;0;0.005
"2020-05-11T23:35:30-04:00";null;null;null;7.729;null;null;7.169;null;null;null;null;0.037;0;0.004
"2020-05-11T23:36:00-04:00";null;null;null;8.782;null;null;7.409;null;null;null;null;0.038;0;0.004
"2020-05-11T23:36:30-04:00";null;null;null;7.129;null;null;5.545;null;null;null;null;0.038;0;0.003
"2020-05-11T23:37:00-04:00";null;null;null;5.288;null;null;4.589;null;null;null;6.439;0.055;0;0.003
"2020-05-11T23:37:30-04:00";null;null;null;6.007;null;null;4.693;null;null;null;5.764;0.044;0;0.004
"2020-05-11T23:38:00-04:00";null;null;null;5.467;null;null;4.435;null;null;null;5.084;0.049;0;0.003
"2020-05-11T23:38:30-04:00";null;null;null;5.519;null;null;4.752;null;null;null;5.457;0.048;0;0.004
"2020-05-11T23:39:00-04:00";4.01;null;null;4.039;null;null;3.801;null;null;null;3.857;0.056;0;0.004
"2020-05-11T23:39:30-04:00";3.807;null;null;4.333;null;null;3.54;null;null;null;4.045;0.056;0;0.003
"2020-05-11T23:40:00-04:00";3.911;null;null;3.57;null;null;3.587;null;null;null;3.35;0.055;0;0.004
"2020-05-11T23:40:30-04:00";2.299;2.577;2.776;2.704;null;null;2.933;null;null;null;2.911;0.058;0;0.004
"2020-05-11T23:41:00-04:00";2.495;2.647;2.903;2.716;null;null;2.845;null;null;null;2.466;0.047;0;0.005
"2020-05-11T23:41:30-04:00";2.481;2.373;2.833;2.898;null;null;2.57;null;null;null;2.593;0.045;0;0.004
"2020-05-11T23:42:00-04:00";2.484;2.339;2.532;2.528;null;null;2.469;null;null;null;2.368;0.064;0;0.004
"2020-05-11T23:42:30-04:00";2.383;2.152;2.439;2.405;2.128;null;2.202;null;null;null;2.35;0.066;0;0.004
"2020-05-11T23:43:00-04:00";2.233;2.081;2.455;2.143;2.276;null;2.255;null;null;null;2.61;0.055;0;0.004
"2020-05-11T23:43:30-04:00";2.179;2.123;2.483;2.212;2.43;null;2.353;null;null;null;2.28;0.061;0;0.003
"2020-05-11T23:44:00-04:00";2.107;2.076;2.211;2.086;2.199;null;2.209;null;null;null;2.508;0.055;0;0.005
"2020-05-11T23:44:30-04:00";2.112;2.073;2.329;2.315;2.402;null;2.329;null;null;null;2.165;0.046;0;0.004
"2020-05-11T23:45:00-04:00";2.078;1.92;2.185;2.624;2.214;null;2.144;null;null;null;2.417;0.063;0;0.003
"2020-05-11T23:45:30-04:00";2.53;2.171;2.315;2.13;2.18;null;2.195;null;null;null;2.117;0.054;0;0.004
"2020-05-11T23:46:00-04:00";1.947;1.916;2.046;1.996;1.992;1.88;2.025;null;null;null;1.988;0.062;0;0.004
"2020-05-11T23:46:30-04:00";2.21;1.691;2;1.972;1.896;1.882;2.16;null;null;null;1.898;0.055;0;0.003
"2020-05-11T23:47:00-04:00";2.033;1.91;2.119;2.096;1.811;2.241;2.028;null;null;null;1.893;0.049;0;0.003
"2020-05-11T23:47:30-04:00";2.114;1.923;1.946;1.94;1.936;2.081;2.317;null;null;null;1.991;0.057;0;0.004
"2020-05-11T23:48:00-04:00";1.672;2.211;2.014;1.951;1.687;1.961;1.97;null;null;null;1.95;0.056;0;0.004
"2020-05-11T23:48:30-04:00";1.875;2.032;2.061;1.877;2.051;2.123;1.803;null;null;null;2.076;0.054;0;0.004
"2020-05-11T23:49:00-04:00";1.648;1.766;1.747;1.757;1.733;1.965;1.742;1.729;null;null;1.747;0.061;0;0.003
"2020-05-11T23:49:30-04:00";1.74;1.824;1.717;1.846;1.618;1.86;1.857;1.642;null;null;1.901;0.066;0;0.004
"2020-05-11T23:50:00-04:00";1.764;1.732;1.705;1.813;1.729;1.867;1.852;1.805;null;null;1.708;0.078;0;0.003
"2020-05-11T23:50:30-04:00";1.871;1.632;1.805;1.934;1.883;1.777;1.843;1.642;null;null;1.833;0.058;0;0.004
"2020-05-11T23:51:00-04:00";1.703;1.658;1.432;1.604;1.541;1.606;1.656;1.515;1.545;null;1.556;0.065;0;0.005
"2020-05-11T23:51:30-04:00";1.684;1.464;1.423;1.423;1.275;1.378;1.332;1.422;1.428;1.579;1.326;0.066;0;0.004
"2020-05-11T23:52:00-04:00";1.366;1.363;1.447;1.529;1.315;1.407;1.526;1.477;1.343;1.409;1.541;0.072;0;0.004
"2020-05-11T23:52:30-04:00";1.42;1.405;1.412;1.529;1.281;1.509;1.427;1.257;1.434;1.41;1.428;0.069;0;0.004
"2020-05-11T23:53:00-04:00";1.539;1.55;1.606;1.529;1.623;1.834;1.736;1.629;1.599;1.681;1.613;0.067;0;0.004
"2020-05-11T23:53:30-04:00";1.475;1.581;1.598;null;1.581;1.631;1.57;1.477;1.628;1.562;1.771;0.059;0;0.006
"2020-05-11T23:54:00-04:00";1.658;1.473;1.633;null;1.501;1.613;1.647;1.589;1.726;1.688;1.646;0.056;0;0.004
"2020-05-11T23:54:30-04:00";1.546;1.484;1.516;null;1.517;1.794;1.494;1.461;1.468;1.533;1.593;0.069;0;0.004
"2020-05-11T23:55:00-04:00";1.739;1.502;1.632;null;1.471;1.86;1.728;1.456;1.495;1.547;1.626;0.068;0;0.004
"2020-05-11T23:55:30-04:00";1.474;1.647;1.748;null;1.587;1.611;1.498;1.595;1.618;1.513;1.668;0.06;0;0.004
"2020-05-11T23:56:00-04:00";1.531;1.462;1.556;null;1.622;1.611;1.675;1.547;1.452;1.497;1.707;0.057;0;0.004
"2020-05-11T23:56:30-04:00";1.496;1.545;1.436;null;1.595;1.54;1.435;1.541;1.391;1.483;1.672;0.065;0;0.004
"2020-05-11T23:57:00-04:00";1.571;1.569;1.757;null;1.647;1.751;1.501;1.565;1.542;1.616;1.544;0.058;0;0.005
"2020-05-11T23:57:30-04:00";1.537;1.58;1.8;null;1.423;1.597;1.551;1.686;1.507;1.595;1.737;0.054;0;0.005
"2020-05-11T23:58:00-04:00";1.605;1.534;1.458;null;1.605;1.635;1.669;1.471;1.498;1.533;1.589;0.06;0;0.005
"2020-05-11T23:58:30-04:00";1.684;1.442;1.546;null;1.649;1.698;1.646;1.54;1.56;1.569;1.767;0.058;0;0.006
"2020-05-11T23:59:00-04:00";1.534;1.592;1.525;null;1.432;1.752;1.649;1.571;1.529;1.664;1.767;0.046;0;0.004
"2020-05-11T23:59:30-04:00";1.435;1.526;1.562;null;1.771;1.624;1.632;1.641;1.526;1.429;1.681;0.061;0;0.004
"2020-05-12T00:00:00-04:00";1.576;1.483;1.562;null;1.497;1.846;1.713;1.569;1.489;1.609;1.599;0.069;0;0.005
"2020-05-12T00:00:30-04:00";1.603;1.477;1.6;null;1.53;1.787;1.599;1.404;1.607;1.482;1.673;0.061;0;0.003
"2020-05-12T00:01:00-04:00";1.444;1.588;1.408;null;1.471;1.779;1.69;1.558;1.473;1.713;1.639;0.058;0;0.007
"2020-05-12T00:01:30-04:00";1.513;1.558;1.608;null;1.424;1.651;1.796;1.742;1.523;1.526;1.713;0.061;0;0.006
"2020-05-12T00:02:00-04:00";1.593;1.532;1.484;null;1.662;1.658;1.69;1.501;1.643;1.593;1.51;0.064;0;0.003
"2020-05-12T00:02:30-04:00";1.76;1.937;1.874;null;2.074;2.066;1.69;1.739;1.796;2.01;1.63;0.058;0;0.005
"2020-05-12T00:03:00-04:00";1.825;1.736;1.858;null;1.96;2.101;null;1.909;1.857;2.149;null;0.065;0;0.004
"2020-05-12T00:03:30-04:00";2.19;1.836;2.116;null;2.151;2.254;null;1.959;1.708;1.979;null;0.053;0;0.005
"2020-05-12T00:04:00-04:00";1.999;1.925;2.178;null;1.954;1.947;null;1.946;2.043;1.944;null;0.059;0;0.006
"2020-05-12T00:04:30-04:00";1.985;1.78;1.972;null;2.029;2.259;null;2.106;1.969;1.996;null;0.051;0;0.005
"2020-05-12T00:05:00-04:00";2.176;1.798;2.01;null;1.835;2.034;null;1.773;1.997;2.079;null;0.049;0;0.007
"2020-05-12T00:05:30-04:00";1.958;1.927;1.932;null;1.934;2.013;null;1.803;2.014;1.995;null;0.063;0;0.006
"2020-05-12T00:06:00-04:00";2.23;1.906;1.819;null;2.017;2.171;null;1.971;2.048;1.851;null;0.065;0;0.006
"2020-05-12T00:06:30-04:00";2.128;1.938;1.795;null;2.145;2.122;null;1.865;1.896;2.019;null;0.048;0;0.005
"2020-05-12T00:07:00-04:00";1.936;1.866;2.241;null;1.943;1.875;null;1.832;1.998;1.996;null;0.052;0;0.003
"2020-05-12T00:07:30-04:00";1.956;1.894;2.029;null;1.917;2.185;null;1.732;1.889;2.237;null;0.063;0;0.003
"2020-05-12T00:08:00-04:00";1.929;1.937;2.394;null;2.226;2.112;null;2.023;2.049;2.211;null;0.051;0;0.003
"2020-05-12T00:08:30-04:00";null;2.292;2.246;null;2.222;2.132;null;2.231;2.275;2.175;null;0.049;0;0.006
"2020-05-12T00:09:00-04:00";null;2.406;2.524;null;2.24;2.403;null;2.333;2.161;2.255;null;0.052;0;0.004
"2020-05-12T00:09:30-04:00";null;2.202;2.218;null;2.372;2.688;null;2.006;2.44;2.259;null;0.06;0;0.003
"2020-05-12T00:10:00-04:00";null;2.051;2.377;null;2.192;2.286;null;1.939;2.085;2.422;null;0.053;0;0.003
"2020-05-12T00:10:30-04:00";null;2.403;2.377;null;2.337;2.792;null;2.767;2.184;2.773;null;0.058;0;0.005
"2020-05-12T00:11:00-04:00";null;3.153;null;null;2.939;2.994;null;3.076;2.838;3.123;null;0.049;0;0.004
"2020-05-12T00:11:30-04:00";null;2.957;null;null;null;3.418;null;2.748;3.184;3.427;null;0.048;0;0.003
"2020-05-12T00:12:00-04:00";null;3.174;null;null;null;3.06;null;3.067;2.982;3.22;null;0.054;0;0.005
"2020-05-12T00:12:30-04:00";null;3.292;null;null;null;3.341;null;2.867;3.239;3.133;null;0.059;0;0.004
"2020-05-12T00:13:00-04:00";null;3.079;null;null;null;3.414;null;3.293;3.485;3.046;null;0.052;0;0.004
"2020-05-12T00:13:30-04:00";null;3.458;null;null;null;2.853;null;2.997;3.033;3.618;null;0.05;0;0.003
"2020-05-12T00:14:00-04:00";null;3.234;null;null;null;3.071;null;2.987;2.82;3.201;null;0.048;0;0.005
"2020-05-12T00:14:30-04:00";null;3.53;null;null;null;3.056;null;2.858;3.055;3.205;null;0.046;0;0.004
"2020-05-12T00:15:00-04:00";null;3.173;null;null;null;3.221;null;3.046;2.959;3.394;null;0.06;0;0.005
"2020-05-12T00:15:30-04:00";null;3.296;null;null;null;3.064;null;3.424;3.144;3.175;null;0.055;0;0.004
"2020-05-12T00:16:00-04:00";null;3.319;null;null;null;3.246;null;3.133;3.194;3.344;null;0.051;0;0.004
"2020-05-12T00:16:30-04:00";null;3.108;null;null;null;3.353;null;3.19;2.892;3.234;null;0.05;0;0.004
"2020-05-12T00:17:00-04:00";null;3.661;null;null;null;2.758;null;3.385;2.929;3.74;null;0.054;0;0.006
"2020-05-12T00:17:30-04:00";null;3.305;null;null;null;3.265;null;3.086;3.307;3.101;null;0.042;0;0.004
"2020-05-12T00:18:00-04:00";null;4.147;null;null;null;3.87;null;3.927;4.235;3.101;null;0.053;0;0.008
"2020-05-12T00:18:30-04:00";null;4.022;null;null;null;3.879;null;4.045;4.347;null;null;0.048;0;0.004
"2020-05-12T00:19:00-04:00";null;3.844;null;null;null;3.943;null;4.37;3.819;null;null;0.049;0;0.004
"2020-05-12T00:19:30-04:00";null;3.599;null;null;null;3.635;null;4.22;4.067;null;null;0.044;0;0.004
"2020-05-12T00:20:00-04:00";null;3.752;null;null;null;3.519;null;4.44;3.703;null;null;0.05;0;0.003
"2020-05-12T00:20:30-04:00";null;4.189;null;null;null;3.598;null;5.027;3.432;null;null;0.034;0;0.004
"2020-05-12T00:21:00-04:00";null;4.069;null;null;null;4.085;null;3.814;3.954;null;null;0.047;0;0.003
"2020-05-12T00:21:30-04:00";null;4.375;null;null;null;3.24;null;3.354;4.646;null;null;0.049;0;0.005
"2020-05-12T00:22:00-04:00";null;4.177;null;null;null;3.656;null;4.029;3.746;null;null;0.049;0;0.003
"2020-05-12T00:22:30-04:00";null;3.714;null;null;null;3.834;null;4.488;4.313;null;null;0.047;0;0.004
"2020-05-12T00:23:00-04:00";null;3.876;null;null;null;3.801;null;3.916;4.21;null;null;0.054;0;0.004
"2020-05-12T00:23:30-04:00";null;3.851;null;null;null;3.977;null;4.247;4.082;null;null;0.048;0;0.003
"2020-05-12T00:24:00-04:00";null;3.998;null;null;null;3.671;null;4.208;4.062;null;null;0.049;0;0.003
"2020-05-12T00:24:30-04:00";null;4.204;null;null;null;3.597;null;4.091;3.896;null;null;0.047;0;0.003
"2020-05-12T00:25:00-04:00";null;4.06;null;null;null;3.691;null;4.141;4.153;null;null;0.05;0;0.005
"2020-05-12T00:25:30-04:00";null;4.397;null;null;null;3.604;null;4.416;3.831;null;null;0.048;0;0.004
"2020-05-12T00:26:00-04:00";null;3.718;null;null;null;3.447;null;4.138;3.695;null;null;0.048;0;0.004
"2020-05-12T00:26:30-04:00";null;4.243;null;null;null;3.752;null;3.85;3.898;null;null;0.047;0;0.004
"2020-05-12T00:27:00-04:00";null;4.083;null;null;null;3.71;null;3.877;3.9;null;null;0.049;0;0.004
"2020-05-12T00:27:30-04:00";null;4.128;null;null;null;3.916;null;3.932;4.386;null;null;0.05;0;0
"2020-05-12T00:28:00-04:00";null;4.507;null;null;null;3.849;null;3.463;4.052;null;null;0.05;0;0.004
"2020-05-12T00:28:30-04:00";null;4.31;null;null;null;3.713;null;3.93;3.767;null;null;0.044;0;0.003
"2020-05-12T00:29:00-04:00";null;4.202;null;null;null;3.809;null;4.042;4.028;null;null;0.048;0;0.004
"2020-05-12T00:29:30-04:00";null;4.278;null;null;null;4.14;null;3.667;3.968;null;null;0.047;0;0.006
"2020-05-12T00:30:00-04:00";null;3.943;null;null;null;4.002;null;3.709;3.712;null;null;0.054;0;0.006
"2020-05-12T00:30:30-04:00";null;4.294;null;null;null;4.136;null;3.969;4.137;null;null;0.049;0;0.005
"2020-05-12T00:31:00-04:00";null;3.59;null;null;null;3.936;null;4.407;4.467;null;null;0.053;0;0.004
"2020-05-12T00:31:30-04:00";null;4.003;null;null;null;3.452;null;3.914;4.027;null;null;0.048;0;0.003
"2020-05-12T00:32:00-04:00";null;4.22;null;null;null;4.115;null;4.123;3.949;null;null;0.047;0;0.004
"2020-05-12T00:32:30-04:00";null;3.909;null;null;null;3.592;null;4.297;4.437;null;null;0.046;0;0.006
"2020-05-12T00:33:00-04:00";null;4.07;null;null;null;3.663;null;4.266;4.074;null;null;0.041;0;0.004
"2020-05-12T00:33:30-04:00";null;4.158;null;null;null;4.018;null;3.78;4.008;null;null;0.046;0;0.004
"2020-05-12T00:34:00-04:00";null;4.212;null;null;null;3.584;null;4.037;4.061;null;null;0.053;0;0.004
"2020-05-12T00:34:30-04:00";null;3.781;null;null;null;3.625;null;4.321;4.147;null;null;0.049;0;0.003
"2020-05-12T00:35:00-04:00";null;4.566;null;null;null;3.551;null;4.403;4.111;null;null;0.048;0;0.003
"2020-05-12T00:35:30-04:00";null;4.079;null;null;null;3.653;null;4.283;3.75;null;null;0.045;0;0.004
"2020-05-12T00:36:00-04:00";null;4.2;null;null;null;3.474;null;3.837;3.829;null;null;0.05;0;0.004
"2020-05-12T00:36:30-04:00";null;3.862;null;null;null;3.978;null;3.966;4.173;null;null;0.045;0;0.005
"2020-05-12T00:37:00-04:00";null;4.343;null;null;null;3.939;null;4.082;3.949;null;null;0.039;0;0.003
"2020-05-12T00:37:30-04:00";null;4.146;null;null;null;3.726;null;3.912;3.718;null;null;0.041;0;0.005
"2020-05-12T00:38:00-04:00";null;4.397;null;null;null;3.701;null;3.671;4.379;null;null;0.05;0;0.005
"2020-05-12T00:38:30-04:00";null;4.538;null;null;null;3.933;null;3.766;3.627;null;null;0.048;0;0.003
"2020-05-12T00:39:00-04:00";null;3.885;null;null;null;3.89;null;3.968;4.025;null;null;0.044;0;0.003
"2020-05-12T00:39:30-04:00";null;3.857;null;null;null;3.89;null;4.049;3.848;null;null;0.044;0;0.004
"2020-05-12T00:40:00-04:00";null;3.614;null;null;null;3.627;null;4.062;3.759;null;null;0.052;0;0.003
"2020-05-12T00:40:30-04:00";null;3.849;null;null;null;3.583;null;4.155;4.506;null;null;0.048;0;0.004
"2020-05-12T00:41:00-04:00";null;3.914;null;null;null;3.413;null;3.932;4.215;null;null;0.043;0;0.004
"2020-05-12T00:41:30-04:00";null;4.053;null;null;null;3.423;null;4.314;3.982;null;null;0.05;0;0.003
"2020-05-12T00:42:00-04:00";null;4.247;null;null;null;4.015;null;3.868;4.032;null;null;0.049;0;0.003
"2020-05-12T00:42:30-04:00";null;4.247;null;null;null;4.388;null;5.494;5.884;null;null;0.039;0;0.005
"2020-05-12T00:43:00-04:00";null;null;null;null;null;4.796;null;5.126;5.727;null;null;0.046;0;0.005
"2020-05-12T00:43:30-04:00";null;null;null;null;null;4.905;null;5.648;5.546;null;null;0.045;0;0.003
"2020-05-12T00:44:00-04:00";null;null;null;null;null;4.43;null;6.492;5.628;null;null;0.038;0;0.003
"2020-05-12T00:44:30-04:00";null;null;null;null;null;4.753;null;5.423;6.404;null;null;0.046;0;0.004
"2020-05-12T00:45:00-04:00";null;null;null;null;null;4.827;null;5.37;5.537;null;null;0.036;0;0.004
"2020-05-12T00:45:30-04:00";null;null;null;null;null;5.181;null;5.037;5.697;null;null;0.036;0;0.005
"2020-05-12T00:46:00-04:00";null;null;null;null;null;7.782;null;5.037;8.797;null;null;0.036;0;0.003
"2020-05-12T00:46:30-04:00";null;null;null;null;null;13.114;null;null;8.39;null;null;0.032;0;0.003
"2020-05-12T00:47:00-04:00";null;null;null;null;null;15.931;null;null;null;null;null;0.031;0;0.002
"2020-05-12T00:47:30-04:00";null;null;null;null;null;14.868;null;null;null;null;null;0.029;0;0.002
"2020-05-12T00:48:00-04:00";null;null;null;null;null;15.795;null;null;null;null;null;0.028;0;0.003
"2020-05-12T00:48:30-04:00";null;null;null;null;null;15.318;null;null;null;null;null;0.026;0;0.003
"2020-05-12T00:49:00-04:00";null;null;null;null;null;15.318;null;null;null;null;null;0.043;0.001;0.006
"2020-05-12T00:49:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T00:50:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T00:50:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.005
"2020-05-12T00:51:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.006
"2020-05-12T00:51:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.006
"2020-05-12T00:52:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T00:52:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T00:53:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.045;0.001;0.005
"2020-05-12T00:53:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T00:54:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:54:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.006
"2020-05-12T00:55:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T00:55:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.037;0;0.006
"2020-05-12T00:56:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T00:56:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.005
"2020-05-12T00:57:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:57:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T00:58:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T00:58:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T00:59:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T00:59:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.008
"2020-05-12T01:00:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.012
"2020-05-12T01:00:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:01:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.005
"2020-05-12T01:01:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.036;0.001;0.007
"2020-05-12T01:02:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.006
"2020-05-12T01:02:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:03:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.008
"2020-05-12T01:03:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0.001;0.006
"2020-05-12T01:04:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.006
"2020-05-12T01:04:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T01:05:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:05:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0.001;0.006
"2020-05-12T01:06:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.011
"2020-05-12T01:06:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.007
"2020-05-12T01:07:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.008
"2020-05-12T01:07:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0.002;0.006
"2020-05-12T01:08:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T01:08:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T01:09:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.036;0;0.006
"2020-05-12T01:09:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.037;0;0.006
"2020-05-12T01:10:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.006
"2020-05-12T01:10:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:11:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:11:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.009
"2020-05-12T01:12:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:12:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.036;0;0.013
"2020-05-12T01:13:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.007
"2020-05-12T01:13:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:14:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:14:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:15:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:15:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:16:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0.001;0.006
"2020-05-12T01:16:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:17:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.005
"2020-05-12T01:17:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:18:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0.001;0.007
"2020-05-12T01:18:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.037;0;0.006
"2020-05-12T01:19:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:19:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.007
"2020-05-12T01:20:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0.001;0.007
"2020-05-12T01:20:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.008
"2020-05-12T01:21:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.009
"2020-05-12T01:21:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:22:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:22:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:23:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:23:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.008
"2020-05-12T01:24:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0;0.006
"2020-05-12T01:24:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.034;0;0.006
"2020-05-12T01:25:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.006
"2020-05-12T01:25:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:26:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.043;0;0.007
"2020-05-12T01:26:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:27:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.045;0;0.006
"2020-05-12T01:27:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.006
"2020-05-12T01:28:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:28:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0.001;0.007
"2020-05-12T01:29:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.042;0;0.007
"2020-05-12T01:29:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.039;0;0.006
"2020-05-12T01:30:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.038;0;0.007
"2020-05-12T01:30:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.037;0.001;0.006
"2020-05-12T01:31:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.006
"2020-05-12T01:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.04;0;0.006
"2020-05-12T01:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.041;0;0.007
"2020-05-12T01:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.044;0.001;0.006
"2020-05-12T01:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.046;0;0.006

==> figs/eval/cluster/k8s/node1.csv <==
Time;"coredns-5c98db65d4-4bfvs";"coredns-5c98db65d4-qr9wh";"etcd-node-0.k8snew.shield-pg0.utah.cloudlab.us";"job1";"job10";"job14";"job18";"job2";"job34";"kube-apiserver-node-0.k8snew.shield-pg0.utah.cloudlab.us";"kube-controller-manager-node-0.k8snew.shield-pg0.utah.cloudlab.us";"kube-flannel-ds-amd64-tc5lb";"kube-proxy-28nhl";"kube-scheduler-node-0.k8snew.shield-pg0.utah.cloudlab.us";"node-exporter-6d85d";"weave-net-qdq48"
"2020-05-12T17:44:30-04:00";0.006297127333162945;0.006020216362931463;0.03885228184364203;null;null;null;null;null;null;0.06944426748383868;0.031548897503951075;0.0029146040102319293;0.0007252427745665902;0.004003696077808103;0;0.0016270206227256025
"2020-05-12T17:45:00-04:00";0.005248791976886343;0.005779634732565922;0.050005548996340195;null;null;null;null;null;null;0.09440854764001705;0.0332495524681489;0.0037580180588172446;0.0036566022358905754;0.0022794055772378152;0;0.0014567181989591758
"2020-05-12T17:45:30-04:00";0.004760479213014117;0.005590940118670655;0.03716124170543255;null;null;null;null;null;null;0.06731803495178819;0.03247323964427971;0.0035460725166410693;0.00546100524894248;0.002461380415114374;0;0.0013941342067599293
"2020-05-12T17:46:00-04:00";0.005143123790700072;0.005809018027149328;0.044033955828521536;null;null;null;null;null;null;0.061823285517391656;0.03501937806556876;0.003652969865771943;0.005689135970415522;0.001984500791475261;0;0.001193474875257034
"2020-05-12T17:46:30-04:00";0.0053249394388512564;0.0052219193914430926;0.03800212154496692;null;null;null;null;null;null;0.06475881559290564;0.0351312434440556;0.0030778750538297847;0.0008596506304558943;0.002079293714580068;0;0.002279816401528141
"2020-05-12T17:47:00-04:00";0.005997006524317834;0.005135378107629745;0.03855267653657913;null;null;null;null;null;null;0.06571717623504428;0.03360791234291556;0.00469455474070173;0.0007434051101426894;0.0020202576663820707;0.000001348851322063341;0.001652551258844724
"2020-05-12T17:47:30-04:00";0.006178042060596839;0.00608232327428197;0.03715541781189995;null;null;null;null;null;null;0.06710885225648092;0.03467494620319986;0.002651089871026076;0.005531086267504204;0.002265485172193681;0;0.0016101545879827878
"2020-05-12T17:48:00-04:00";0.005241660518531249;0.0061232664760543145;0.03880116943414309;null;null;null;null;null;null;0.07882273892015453;0.031960834375392724;0.002988737328022997;0.0006508675701705473;0.0025713075364224435;0.000002158783565189324;0.0013658673395319377
"2020-05-12T17:48:30-04:00";0.0065453713055183185;0.00674693839876957;0.03537494543058044;null;null;null;null;null;null;0.0614456322727768;0.03477802238046592;0.003183991932548987;0.005372637439746156;0.003337527799977105;0;0.0019179832492196617
"2020-05-12T17:49:00-04:00";0.0052416408575483315;0.004664062706270865;0.03788752901802727;null;null;null;null;null;null;0.06075664524597999;0.03197327329389495;0.004016215659413091;0.005979267070131543;0.0022571729176314504;0;0.0015005838777603342
"2020-05-12T17:49:30-04:00";0.0052496490980392906;0.0057139938787925;0.04359282872722863;null;null;null;null;null;null;0.065371361472395;0.03085877050625051;0.0033029237706478057;0.006098580113186817;0.002080874097222117;0.0000017585788035224991;0.0013311554518540146
"2020-05-12T17:50:00-04:00";0.006093264046838086;0.0053757175206017365;0.039073241451501595;null;null;null;null;null;null;0.06856662950531615;0.032195933689484826;0.0032247100697827924;0.005374894530291889;0.002454467021843393;0;0.0015473344135115154
"2020-05-12T17:50:30-04:00";0.005091539231443339;0.005969398976358433;0.041117201209273584;null;null;null;null;null;null;0;0.03404208662753806;0.0039018862757234244;0.0006122280171326706;0.002384720825216855;0;0.0034023107382899964
"2020-05-12T17:51:00-04:00";0.006619107917084535;0.006376047403890104;0.04235056753996159;null;null;null;null;null;null;0.06900073134178973;0.032060447715842745;0.004133670917267462;0.00480712755401433;0.002544501136113741;0.0000018154319677350773;0.001530631330472122
"2020-05-12T17:51:30-04:00";0.005496682447774929;0.006049230572346644;0.03715907893700753;null;null;null;null;null;null;0.07039031375728624;0.028989742196303285;0.004068477498619417;0.0005396260305695614;0.002261408995449901;0;0.002670006022523823
"2020-05-12T17:52:00-04:00";0.005010059823332042;0.004912712026832918;0.039677012072035465;null;null;null;null;null;null;0.06262261561697495;0.02826830368128074;0.003750054159592418;0.004926797614688609;0.002430791393726335;0;0.001509422962361192
"2020-05-12T17:52:30-04:00";0.005175340945358512;0.005714538657983805;0.036889073648534276;null;null;null;null;null;null;0.06560490431791599;0.03342148641738563;0.0039534998425942046;0.0005716723110694581;0.0022234354822283082;0;0.0014340296052631056
"2020-05-12T17:53:00-04:00";0.004829775758497411;0.005965178009415164;0.03968923698823667;null;null;null;null;null;null;0.07219125726685394;0.03240500592265749;0.004342306065635239;0.0046698477494506434;0.0019052097231808233;0.000003312914253819885;0.0013870171131028094
"2020-05-12T17:53:30-04:00";0.006222022653578149;0.006056833612302541;0.03683462453967205;null;null;null;null;null;null;0.06412094105276266;0.03167353579357591;0.004107323242895071;0.004380732787152001;0.001906901444950554;0;0.0013646849089565703
"2020-05-12T17:54:00-04:00";0.006035304197432447;0.005072758349413612;0.04289627490368465;null;null;null;null;null;null;0.06689160892994157;0.031223366351499793;0.0033966343264583213;0.0007493742208542786;0.0024633334513273646;0.000003382113821138127;0.0012269302159185
"2020-05-12T17:54:30-04:00";0.006327240440625153;0.005173327651755194;0.03973481056492985;null;null;null;null;null;null;0.06785229131175198;0.030814238947568143;0.003411284631889336;0.008575394058834694;0.0036275653082550405;0;0.001577741552452884
"2020-05-12T17:55:00-04:00";0.004767135150482605;0.006320053675612478;0.04523611268235414;null;null;null;null;null;null;0.08021340345716814;0.030080266196696747;0.003936311008336434;0.0006299815736766222;0.002022345989558661;0;0.0020219747145148173
"2020-05-12T17:55:30-04:00";0.005438387258074081;0.005203354820732099;0.03561020892807227;null;null;null;null;null;null;0.06350540018864562;0.02969874161125703;0.0020779072866459977;0.004443495781959766;0.002855257596894372;0.0000015212269771560172;0.0045871682957020436
"2020-05-12T17:56:00-04:00";0.002025779030548381;0.002112246707245852;0.016755155078329823;14.532851645588465;null;null;null;5.05846733067123;null;0.027725674899782428;0.007585319194400348;0.0017490093251142857;0.001903123907221201;0.001257703004751526;7.414608964981874e-7;0.001525814000233917
"2020-05-12T17:56:30-04:00";0.0019378119853613724;0.0018812209610480934;0.015268605450149998;4.3133971013881585;null;null;null;11.770458009824992;null;0.025792710689204242;0.007462033278001715;0.0017020456136453655;0.002941363612264417;0.001333809954311208;0;0.0008749234446710532
"2020-05-12T17:57:00-04:00";0.001962226249821919;0.0022723275695828893;0.016490343758935537;4.642063678554176;null;null;null;10.96498404466454;null;0.02993877296386943;0.0077062270841812;0.0015123397932085732;0.00023913160021545748;0.000979827557693581;0;0.0006178114988681417
"2020-05-12T17:57:30-04:00";0.002396888721588862;0.0018681337689492163;0.01623231984395421;3.538329891094339;null;null;null;11.332491286425011;null;0.02251502734147952;0.007230892126358983;0.0014661389691347161;0.00223653842655752;0.0010198935142470614;0;0.0023701997510005607
"2020-05-12T17:58:00-04:00";0.0022231933623870267;0.0018158687658603296;0.015324798147662765;3.5914212145586286;null;null;null;10.207730108002071;null;0.023771826775986854;0.008871834650935492;0.0017088618647565544;0.0017160425972072625;0.0009222763379604783;0;0.0006504114948231131
"2020-05-12T17:58:30-04:00";0.0017238147298906748;0.0018160342144954052;0.015320832662692064;3.2414946853795716;null;null;null;12.008013634553484;null;0.026539881443296887;0.006571947125836666;0.0019600597983805445;0.001972234403742243;0.0008308489004673651;0;0.0005605773820034066
"2020-05-12T17:59:00-04:00";0.0019852396781228476;0.0024717144290164633;0.01406633962333874;3.4894213088598027;null;null;null;11.72958329009918;null;0.024716566670432236;0.007276223257341731;0.0017706631590794178;0.0013897827449129456;0.0009186715515662507;0;0.000717894172158175
"2020-05-12T17:59:30-04:00";0.0019433957792208618;0.0019804191123836833;0.016785074151296164;4.369090290382103;null;null;null;10.35642367132921;null;0.027740766176333035;0.00754820040110252;0.0019073477662177945;0.002257653636687528;0.001347140820443791;0;0.001691021499200698
"2020-05-12T18:00:00-04:00";0.002016465405774488;0.0019837151002626233;0.015697067381001864;2.971011802408098;4.308471544351438;null;null;10.35642367132921;null;0.02937136589349626;0.007292721285237349;0.0012361420155689766;0.0036764576136592447;0.0009296913270494697;0;0.00080265609230545
"2020-05-12T18:00:30-04:00";0.0020552061757722097;0.0022406270754202788;0.014542632436837323;3.946545638136555;10.906700709426365;null;null;null;null;0.02757785349426118;0.007858733259979133;0.0015058670581325547;0.002101024600801159;0.0015982057455368964;0;0.001332998936795473
"2020-05-12T18:01:00-04:00";0.0019710815718345207;0.002279101173485606;0.01806346105117893;4.168026124440717;10.283479203335807;0;null;null;null;0.031355466218466035;0.006701089289619179;0.002263125305866936;0.0031049074461240982;0.0011715630778406218;0.000002085279493747337;0.0014167089978215906
"2020-05-12T18:01:30-04:00";0.002516481313182813;0.0024264067924967435;0.016188554607801782;2.6659427654897656;10.67704354565944;3.5269104989163056;null;null;null;0.028616010539277724;0.0067556719188786515;0.0016347074064711085;0.0027742135929203055;0.0011119429588821036;0;0.0018530395149210658
"2020-05-12T18:02:00-04:00";0;0.002368189814511437;0.013465763820415257;1.4085494173656414;2.303179845198326;6.737033324023176;null;null;null;0.0336611245554122;0.007356827063037034;0.001948730259524928;0.003246797592466824;0.0011239934782609664;0;0.00045619298563330974
"2020-05-12T18:02:30-04:00";0.001680776933958394;0.002475972649047475;0.017001854978467946;1.8163239768477895;10.468572549272896;2.245209103513208;0;null;null;0.031340646788479656;0.007554747980525921;0.0015275765733214462;0.0002389884925937075;0.0018739064610765119;0;0.001199577028177119
"2020-05-12T18:03:00-04:00";0.0022474280863821073;0.0022660265297119973;0.01782582283692905;1.2760571353341177;10.106370316130622;3.456357192096294;1.3025325803293004;null;null;0.04630924511309988;0.0065608253021578605;0.0018913933235789977;0.002444247931843444;0.0012647336615702997;6.966005541142123e-7;0.0010666354446682185
"2020-05-12T18:03:30-04:00";0.0024308640761465643;0.002559312516290307;0.014389099029620109;1.8541414570845642;1.8786019026109242;1.5807814373629319;8.914058653287942;null;null;0.027068202539615196;0.007792325914245723;0.0020190243562978644;0.00250444821929416;0.0009431388931631026;0;0.0008137914762229099
"2020-05-12T18:04:00-04:00";0.0019203792734372822;0.0019571473021949867;0.016201120581817205;2.4447992953219644;3.9346071283999007;1.7721942982594323;8.644839714757106;null;null;0.029459492945368225;0.007785849437722109;0.0018706436813766064;0.002367970004439358;0.0011842508060411307;0.0000018858769489550767;0.0010826641598908472
"2020-05-12T18:04:30-04:00";0.0020724980806138124;0.0019780539389639942;0.01662586223521485;0.8712502525373165;4.654379862657754;1.75990028624403;4.135169914103405;null;null;0.03110823730621674;0.006781885055990293;0.0016482085465485679;0.002285190529735394;0.0017489556588460799;0;0.0008240422036189266
"2020-05-12T18:05:00-04:00";0.002380505211899665;0.0018346602158778392;0.016970975930465693;0.7828259377436472;9.941657204702532;0.9681418030506553;3.458224410986653;null;null;0.030156168964315663;0.006566792237585646;0.0017820367067610907;0.0020112521383414484;0.0010061866118816136;9.494399031183208e-7;0.0006294290145934413
"2020-05-12T18:05:30-04:00";0.001819444366090657;0.00223110249714351;0.015599925374159001;1.5788920628133087;9.74031883275656;1.6063952032073157;2.349950662085281;null;null;0.034412406062550346;0.0070362746441282025;0.0016481823558405593;0.0035915262539476115;0.001167695614416071;0;0.0005445203176252669
"2020-05-12T18:06:00-04:00";0.002274234215149286;0.0019349902407639074;0.0171616826622561;1.5204246026388815;2.5511417472489386;2.9910493178797806;9.581630423619542;null;null;0.03337337511254462;0.005993413773872036;0.0017367897100093086;0.002997658800393146;0.0010867054448576486;8.963966629196756e-7;0.0006551348811498041
"2020-05-12T18:06:30-04:00";0.0019005156864200306;0.0019944883051839168;0.016025234897132926;2.5219887062800814;2.6546577777974334;10.445363509749985;1.3890783718860074;null;null;0.024370614147248438;0.007772112898986201;0.0020155942866578345;0.0024877165799164426;0.0014991988182856426;0;0.0011541893006265808
"2020-05-12T18:07:00-04:00";0.001979265149545141;0.002563177669408214;0.014520111445154216;2.474394022148704;10.358178594230328;1.5829293211439512;1.735901320779542;null;null;0.01996533976496042;0.006665815712900299;0.0015703164739886545;0.0022686668860369395;0.0009891439173323078;0.0000011119343357302682;0.00038040326171985973
"2020-05-12T18:07:30-04:00";0.002212109626900021;0.00206720421912976;0.016682337378966055;1.6160797970370266;8.587883762120029;1.153210290165932;4.710389033197011;null;null;0.038569854528085375;0.006552639394656188;0.0015336149895375398;0.0032899621453290444;0.0011102932402198347;0;0.0016643402815154896
"2020-05-12T18:08:00-04:00";0.002266105185035256;0.0019405495078170317;0.015871143069411193;1.2760130808182553;null;10.88042099724642;3.048588166742094;null;null;0.03063934819797091;0.006787795646833566;0.001411232320363697;0.0002712685133367366;0.0009672631578948695;0;0.0011930346270374308
"2020-05-12T18:08:30-04:00";0.001702941474694975;0.0020139283723047715;0.017053719827861098;2.530510617893201;null;7.643450061368213;3.6108130021542246;null;null;0.029797705612664118;0.007539113196484285;0.0015610466145993213;0.001992153299825437;0.001423114663399069;0;0.0011191687025449487
"2020-05-12T18:09:00-04:00";0.0032937378017461097;0.0026875803089240666;0.016061527031863476;2.020395832699169;null;2.4052217812187733;11.758788627960516;null;null;0.05171010618610909;0.006456370817360777;0.0016653211347363028;0.002644532435481655;0.001132457042626455;0.0000011692385851274764;0.0007072027474346129
"2020-05-12T18:09:30-04:00";0.001862784183481697;0.002041466164574717;0.016084008474080615;3.059908523646252;null;1.661216891713821;10.637441230126338;null;null;0.024764237234654263;0.006275479529561537;0.0015256569050556442;0.002707830759216482;0.000985787597171152;0;0.0005185792065694846
"2020-05-12T18:10:00-04:00";0.0019067818122694483;0.0023866206878692623;0.013380806497702031;1.8433010580780764;null;6.27553215116905;11.026122920638253;null;null;0.03822031372043076;0.008531153676659206;0.001820531339234703;0.002071289472229744;0.0009871392832572024;0;0.0015754599606177268
"2020-05-12T18:10:30-04:00";0.0018034492421080764;0.0019241878971476983;0.015193660247754467;1.6077631970280435;null;4.133552160143599;11.79886515125325;null;null;0.024493492026507833;0.0068206748395842455;0.0015639620600958653;0.0025312810004950647;0.0008562806327420526;0;0.0016441030242860192
"2020-05-12T18:11:00-04:00";0.0020591301775144404;0.0019720770892865855;0.016092902972749817;2.485215519236174;null;9.199321774924291;null;null;null;0.027453577841083567;0.007564277732793503;0.0017573952383583074;0.002305715705882208;0.001004321401845808;7.277610885315367e-7;0.0008805759741140434
"2020-05-12T18:11:30-04:00";0.0019475710743287768;0.0019494722333200578;0.015395466472993438;2.549222182513845;null;13.09009656303937;null;null;null;0.024023559936991627;0.00796296527271612;0.002060185558733646;0.0020283629917535735;0.0011094559944991704;0;0.0010272811271746021
"2020-05-12T18:12:00-04:00";0.0020021422623176534;0.0023506471470636854;0.01606132950022187;1.9464225944314981;null;11.285873838702596;null;null;4.102382385870856;0.025376401678493282;0.007940784781685153;0.0017585261951877055;0.00023978050474651632;0.0010756801328597623;0;0.0011437709141597016
"2020-05-12T18:12:30-04:00";0.0020257660996357;0.002344172413793269;0.016359837252312496;2.8111291552847306;null;null;null;null;12.169561083671507;0.035970135312182114;0.007842302564902433;0.0016740296417440518;0.0014499992335696371;0.0014921144773531287;5.252204585539158e-7;0.00301315182198631
"2020-05-12T18:13:00-04:00";0.0018451264515338993;0.0018485639854698274;0.014352606381773571;5.025784725320689;null;null;null;null;10.485812555767339;0.03735681783322836;0.007720409238034786;0.0017257120194294141;0.0025467718826949967;0.000834222407534452;8.487738419615935e-7;0.0006026382663053977
"2020-05-12T18:13:30-04:00";0.002234078714907735;0.002713666686172089;0.015168603382220943;null;null;null;null;null;13.681714593189968;0.030119443421299255;0.006327533694851919;0.0013709137645107345;0.003198270540479388;0.0009686581650120382;0;0.0008566002464598019
"2020-05-12T18:14:00-04:00";0.0022879251201163068;0.0021287542483657464;0.014236515361587758;null;null;null;null;null;14.713586831899812;0.025777626383984766;0.0071693954667756445;0.0014507455973544888;0.0020824577769967914;0.0009825654642618754;0;0.0005373412567404667
"2020-05-12T18:14:30-04:00";0.0017287802899797486;0.001842702433874055;0.01403729165794641;null;null;null;null;null;14.204630376697384;0.02616154175815194;0.008308844633245594;0.0019212986243065306;0.00020867919813115542;0.0015090074482195044;0;0.0008568952754804138
"2020-05-12T18:15:00-04:00";0.0022189493281637236;0.001762657451922735;0.017585713192509175;null;null;null;null;null;14.685623874373832;0.01783062677636562;0.008280889917784444;0.0015439780461029993;0.003380967484105058;0.000959530428847693;0;0.0005237106201413141
"2020-05-12T18:15:30-04:00";0.004853208954344456;0.004535772893104726;0.026661329122034175;null;null;null;null;null;0;0.052204567795884685;0.03830942991147222;0.003259944814040322;0.0055249740423387525;0.002229247571189329;0;0.0015427260704040618
"2020-05-12T18:16:00-04:00";0.005766464377924991;0.005714640969284078;0.04105569068639556;null;null;null;null;null;null;0.07107365455455467;0.034866784423852354;0.0025889894145429398;0.0005880217154705278;0.0020369157303369704;0.000003486705115721582;0.0018507136019478673
"2020-05-12T18:16:30-04:00";0.0053056888461538;0.004919459613501268;0.04251177348877339;null;null;null;null;null;null;0.06583421518189407;0.03396465132663896;0.003193703342174872;0.005562146339739776;0.003828123116419224;0;0.0011050841114035451
"2020-05-12T18:17:00-04:00";0.004997254693441067;0.004685443107956455;0.04155679186351853;null;null;null;null;null;null;0.06510836611383267;0.02997225230743334;0.002915091544374742;0.00727416386667875;0.0022432764715690535;0;0.0014376008260539
"2020-05-12T18:17:30-04:00";0.005537404155400881;0.005462359165249935;0.04449327285921618;null;null;null;null;null;null;0.06913652993256611;0.02955041088674119;0.0050213983286910464;0.007629697002563406;0.0025710692452962517;0;0.001743562897168166
"2020-05-12T18:18:00-04:00";0.006177848245613903;0.005775206242389383;0.0357994584710591;null;null;null;null;null;null;0.07150117050144547;0.03485601483227578;0.0035182030549326714;0.004400704257132722;0.0022533186156528063;0;0.0013301754521199917
"2020-05-12T18:18:30-04:00";0.004932227959857353;0.0051999067476520226;0.03865247075073267;null;null;null;null;null;null;0.06655626418164165;0.0326141985739092;0.003416559820358983;0.0006869803489750949;0.003331973008782621;0;0.004702904177545873
"2020-05-12T18:19:00-04:00";0.006918979428486033;0.005097641642011641;0.04481654357563329;null;null;null;null;null;null;0.06389206338831678;0.029872549112487202;0.0029470389161663705;0.0049728349104426915;0.0018801952021931375;0.0000036636446886448376;0.0022509327161916084
"2020-05-12T18:19:30-04:00";0.005349868825722244;0.005952721064589809;0.037979919056280224;null;null;null;null;null;null;0.0740000373611923;0.03085911523536062;0.004116003602351083;0.0014892228814933717;0.002403299866844346;0;0.0015122720878516375
"2020-05-12T18:20:00-04:00";0.005542081575487292;0.005658370610310107;0.04926056312022003;null;null;null;null;null;null;0.06542033560205907;0.02914615217012658;0.003619466106218149;0.0044121582418745545;0.0019272989170646725;0;0.0016791050516355497
"2020-05-12T18:20:30-04:00";0.005356575981751886;0.0044609639745308155;0.041419964009497885;null;null;null;null;null;null;0.06280564572986365;0.0304420042936857;0.0037631740757288193;0.005579706849314716;0.003365195092263476;0;0.0014026400733897983
"2020-05-12T18:21:00-04:00";0.006099419957889363;0;0.04520678401949467;null;null;null;null;null;null;0.0631780259256815;0.029537365132845265;0.0035804506108807694;0.008069203338391675;0.0020738164408899166;0;0.0015079912922906084
"2020-05-12T18:21:30-04:00";0.006731572716931591;0.005797011818370178;0.0353260717371767;null;null;null;null;null;null;0.06945072152111557;0.029425324749877274;0.00477953296885376;0.00798841922594796;0.002173538859111735;0;0.0019929685785996577
"2020-05-12T18:22:00-04:00";0.0060966198492459775;0.006108807175926378;0.040947241524132094;null;null;null;null;null;null;0.0659334988125358;0.030148904507645066;0.0035918380172805194;0.005117905270034594;0.0023447226760334853;0.0000016451965065502772;0.0018299572483656623
"2020-05-12T18:22:30-04:00";0.006114644388320572;0.006873166788108655;0.038393473318468936;null;null;null;null;null;null;0.06684769173073436;0.02894570549606665;0.0037117100413467078;0.0006349579338073978;0.005222026820603889;0;0.004039634395953325
"2020-05-12T18:23:00-04:00";0.004682365362811765;0.005124935802902422;0.0402539349797677;null;null;null;null;null;null;0.06359754849590298;0.032098496076202125;0.003382657866204193;0.005108692307692312;0.0021446935850653716;0;0.0012883366015322341
"2020-05-12T18:23:30-04:00";0.005005485413677475;0.006989831564987062;0.04033441832755529;null;null;null;null;null;null;0.06688807430486175;0.03067142141154691;0.005702258780037032;0.0005769252778019141;0.0022437482066949253;0;0.0016852689546433652
"2020-05-12T18:24:00-04:00";0.006038743074619352;0.00462333339287318;0.03882286976365263;null;null;null;null;null;null;0.06599687197627686;0.029051724073852214;0.0033979387766978684;0.005125785532687981;0.002461770900354307;0;0.0017770829184391517
"2020-05-12T18:24:30-04:00";0.00533725371894295;0.004790358882473641;0.03950278928403684;null;null;null;null;null;null;0.06832990206698934;0.03304936392115792;0.003291641572637205;0.006386230797691135;0.004331631002527401;0;0.0018546795361018685
"2020-05-12T18:25:00-04:00";0.006337337663028998;0.0046723165928412224;0.04443207233273258;null;null;null;null;null;null;0.06500980208440202;0.029430169362085392;0.0037397048884611995;0.0005727723801278009;0.0025971019916720215;0.0000016277816171389518;0.0012293465756202289
"2020-05-12T18:25:30-04:00";0.0067726690713915474;0.004523204446208908;0.03915627206291647;null;null;null;null;null;null;0.06121104391229686;0.030124390054106786;0.004430872980785714;0.0064397747379642545;0.0019887768677768368;0;0.0016480058966728524
"2020-05-12T18:26:00-04:00";0.00633087230021604;0.005373807987519327;0.042790606934371055;null;null;null;null;null;null;0.06695986453202117;0.037425008474578074;0.0033052411879259127;0.005072492705167218;0.002323937356143046;0.000002085618589072637;0.0016366797657133652
"2020-05-12T18:26:30-04:00";0.005094170968212273;0.006065802923324738;0.03761726218563196;null;null;null;null;null;null;0.06466690795023194;0.028484188949186615;0.004340389903625275;0.0006682377683913733;0.00308901698246317;0;0.004033752595858263
"2020-05-12T18:27:00-04:00";0.005263549205193439;0.005927265497808258;0.04151542449224996;null;null;null;null;null;null;0.07014343631716352;0.029226193472410556;0.003300012074362773;0.005031094946315369;0.0020226004509218205;0;0.0012556612179865018
"2020-05-12T18:27:30-04:00";0.005370259336841845;0.004801366291344558;0.04148017647059071;null;null;null;null;null;null;0.06369160889395864;0.035976657207893115;0.003257353161277823;0.005364037115030192;0.002177284684873028;0;0.0011832344985237952
"2020-05-12T18:28:00-04:00";0.005309558875687488;0.005870453956957733;0.03506495706944373;null;null;null;null;null;null;0.07339751406989596;0.03243325315432709;0.003670912146165838;0.0007799508451524508;0.00231195769622813;0;0.0012215514965174961
"2020-05-12T18:28:30-04:00";0.006181643255039176;0.005120861479961287;0.040043434333197944;null;null;null;null;null;null;0.060916384516040825;0.030667583333334088;0.0027461042480088297;0.004573934583014533;0.0036101017046046434;0;0.004460392249275448
"2020-05-12T18:29:00-04:00";0.006573029198473458;0.00564312371638178;0.04019253726823428;null;null;null;null;null;null;0.06201818725406065;0.029363568520420734;0.0036379469155412704;0.006020564123509199;0.0021212407252440856;0.000002702468237532998;0.001196858501667187
"2020-05-12T18:29:30-04:00";0.00643950631478633;0.005486838299534807;0.0370648003431029;null;null;null;null;null;null;0.06753124240388632;0.03274168596813716;0.005606469885931485;0.001605656935945804;0.0022790930232559153;0;0.0012746510402408282
"2020-05-12T18:30:00-04:00";0.005198361758555726;0.005801651446127812;0.041010253971724614;null;null;null;null;null;null;0.06534031065492331;0.030160745265730086;0.0038614132349926557;0.0007966461128387784;0.00216647622957559;0.0000022907767250146553;0.003349431206269413
"2020-05-12T18:30:30-04:00";0.004847574595524832;0.005642302551712019;0.0364020610576924;null;null;null;null;null;null;0.061301248596537995;0.02943219655543494;0.0038440938108486385;0.0043372339109599275;0.004209205823039939;0;0.005548798551128304
"2020-05-12T18:31:00-04:00";0.006391645912678626;0.005114116036409347;0.038283990319725805;null;null;null;null;null;null;0.08646327488520018;0.03019269942864124;0.004144958072100481;0.004184969466121643;0.0018114082069233958;0;0.0014931563378535588
"2020-05-12T18:31:30-04:00";0.006213459516649846;0.005618110503282354;0.04073916761117255;null;null;null;null;null;null;0.06542889912252772;0.03302429039859736;0.004309678420898637;0.0020802486788554612;0.0022899522425249915;0;0.0019001351316439818
"2020-05-12T18:32:00-04:00";0.00492023111335577;0.006519118114270907;0.04365442031200491;null;null;null;null;null;null;0.06343198991484665;0.02940113592312573;0.003868894359308775;0.004594753035984099;0.002245659938873063;0.000001305703422053198;0.0017471802256660142
"2020-05-12T18:32:30-04:00";0.005447256624560696;0.005012484816233629;0.03448256541617302;null;null;null;null;null;null;0.0665924894481959;0.028589446215372464;0.0037437359588125157;0.004818662634256555;0.0020189217174241885;0;0.006160870962491365
"2020-05-12T18:33:00-04:00";0.006152220551090735;0.00516692495334571;0.04332619686032864;null;null;null;null;null;null;0.0698250226637013;0.030214070523615282;0.004073032319832907;0.004447285556231825;0.0022681496033712307;0;0.0016229117233206927
"2020-05-12T18:33:30-04:00";0.0064141379253657834;0.004765985593444293;0.04154587794234355;null;null;null;null;null;null;0.06693416819473408;0.03208348275142268;0.0038280883946572603;0.00567824402973281;0.002128789806708772;0.0000016188316523389173;0.0015035279427809277
"2020-05-12T18:34:00-04:00";0.006071408544622912;0.005542604843849459;0.040561502156878496;null;null;null;null;null;null;0.06522241725815972;0.03262958079182413;0.0035551263365581703;0.004748599542461911;0.002195060969515269;0.0000017472750436461781;0.0034889284237668164
"2020-05-12T18:34:30-04:00";0.007619043862751668;0.004612779233354415;0.0398707030899454;null;null;null;null;null;null;0.06519732625547855;0.029541452816650354;0.0031552428164637932;0.004856618371000399;0.0024396466202960794;0;0.0012922972204956898
"2020-05-12T18:35:00-04:00";0.005301630616154601;0.004977932191292107;0.039404111185003726;null;null;null;null;null;null;0.06574731845722456;0.029748114921662284;0.004533674314685848;0.0062697453811523226;0.002610375140186914;0;0.0036151574918522585
"2020-05-12T18:35:30-04:00";0.005410713813110802;0.005524312892135781;0.04252815348909199;null;null;null;null;null;null;0.0744333220456102;0.03132136399019176;0.0036387440195666957;0.00443616147980199;0.0019667633743720454;0;0.0019855376752979737
"2020-05-12T18:36:00-04:00";0.0057149295550303235;0.005229462442938082;0.03302381270249212;null;null;null;null;null;null;0.06945813205856638;0.03215741964652676;0.0040673516206483325;0.005033187441148988;0.002091623961521608;0.0000028896316210129673;0.00165098016009164
"2020-05-12T18:36:30-04:00";0.0051791397409681915;0.005643362928457173;0.04519133467313889;null;null;null;null;null;null;0.06349694852098732;0.03110927017525453;0.0027729092756116126;0.005119957658919135;0.003635072244947073;0;0.004015224891825734
"2020-05-12T18:37:00-04:00";0.004609160296468673;0.005661580807750502;0.03566014582787168;null;null;null;null;null;null;0.06182579277813394;0.03194425435578092;0.003416450537900314;0.00777539845894918;0.002392501757865225;0.0000052887466527335535;0.0017197895062683482
"2020-05-12T18:37:30-04:00";0.005836544757999185;0.004792425487698564;0.04559437952318214;null;null;null;null;null;null;0.07007992711837613;0.029340341834763594;0.0037110443647473445;0.008591774958870582;0.0023147249507767627;0;0.0015982776661840085
"2020-05-12T18:38:00-04:00";0.005723617049795746;0.00615558923654575;0.03790600050709856;null;null;null;null;null;null;0.07475142763484802;0.032810968804054465;0.0035793464837051325;0.0056585877203152255;0.0024486069235561746;0.000001273578669017136;0.0019955827812631406
"2020-05-12T18:38:30-04:00";0.005280682308454994;0.004724057150980965;0.038341298593833215;null;null;null;null;null;null;0.06345128929735586;0.03128562379668772;0.0036518368742529243;0.005415498773778737;0.0032543219040394875;0;0.004606715964300358
"2020-05-12T18:39:00-04:00";0.005265921229751488;0.005000221303148965;0.0398157570983797;null;null;null;null;null;null;0.07064333453818641;0.03365830107960281;0.003093398392113243;0.006536568775689751;0.002267036244839617;0;0.002123593089837174
"2020-05-12T18:39:30-04:00";0.005460767632980684;0.00495276292491449;0.03750753915523329;null;null;null;null;null;null;0.058444180699640594;0.033114450560385436;0.003747224150756401;0.005143710915366025;0.002662831007303379;0;0.004185750886501624
"2020-05-12T18:40:00-04:00";0.005225456841845741;0.0055110991656986165;0.04066720563594974;null;null;null;null;null;null;0.06628633913043576;0.029335590951609484;0.003796004566689487;0.0031952871116622174;0.003012293380250795;0;0.0016732637251075182
"2020-05-12T18:40:30-04:00";0.006332062557348727;0.006383639209936144;0.03523074068868561;null;null;null;null;null;null;0.0769356854946544;0.03297922714493946;0.003075404474211047;0.005994656934789954;0.0035570200622250174;0.000001902707244894105;0.002143162790697674
"2020-05-12T18:41:00-04:00";0.0051218556079666916;0.004872873242213465;0.041877826580603544;null;null;null;null;null;null;0.09330124421741302;0.029725037309694186;0.0029637387290351964;0.006764238428720714;0.0025484700889084927;0;0.0020499127525388174
"2020-05-12T18:41:30-04:00";0.00523087751359912;0.0059879052067836796;0.037544756285514014;null;null;null;null;null;null;0.06662026362013491;0.03178944704912102;0.003839478818221774;0.006257966426014259;0.0024551769520281957;0;0.0036143411165620717
"2020-05-12T18:42:00-04:00";0.004902249597331157;0.0048785788854581;0.04231691561914775;null;null;null;null;null;null;0.06585932017017225;0.029906284796874513;0.00546520972930568;0.0035631131676184145;0.002516118468443433;0.0000035079675050775424;0.001861335156969035
"2020-05-12T18:42:30-04:00";0.00646145033705518;0.005572692552385605;0.03877388961210688;null;null;null;null;null;null;0.06268978534553027;0.02972892121080401;0.003759277217276492;0.004622752771245949;0.0039315453646045434;0;0.0037840193997678213
"2020-05-12T18:43:00-04:00";0.005595657088010771;0.004836672768878896;0.04438632630827088;null;null;null;null;null;null;0.08991884437877283;0.03154915269818571;0.004148208764847299;0.0055619285714284235;0.0021096723212991175;0;0.0016573334400607602
"2020-05-12T18:43:30-04:00";0.0055455481774040055;0.0053909560078789455;0.03978838031281908;null;null;null;null;null;null;0.06835545382101954;0.03143703780014637;0.0032723514680175867;0.008211857080323874;0.0022150283353011197;0;0.0016394691911940696
"2020-05-12T18:44:00-04:00";0.005212281780315003;0.006183509890232644;0.04260295840767849;null;null;null;null;null;null;0.06332384799288666;0.030382559256088595;0.004369580245894549;0.005563875197173239;0.0023426962523341085;0;0.00207503405956976
"2020-05-12T18:44:30-04:00";0.006442234979552895;0.00639200373611239;0.03784926176562635;null;null;null;null;null;null;0.06474414645758617;0.033553160047003476;0.004688531676912384;0.004326383249512584;0.003501196305111602;0;0.0048908903688910065
"2020-05-12T18:45:00-04:00";0.005750869465725065;0.005638928372146008;0.04212797698826746;null;null;null;null;null;null;0.06400950327933343;0.028646502981900746;0.003282898455562647;0.005094836661576392;0.002227741249176848;0.0000031692680301402066;0.002061998042657156
"2020-05-12T18:45:30-04:00";0.006319314162251465;0.004959935261323971;0.04104359168738708;null;null;null;null;null;null;0.06640393356396604;0.0332378039910096;0.0027304800904479534;0.006884207129727187;0.0022478300467465317;0;0.0016083828314522254
"2020-05-12T18:46:00-04:00";0.006130525001251104;0.004842083991105891;0.04120071627188671;null;null;null;null;null;null;0.07283919691744255;0.035520592565860605;0.0038095672943379063;0.004947677054123992;0.002052586697832395;0.0000011588925293249878;0.0020242930646657505
"2020-05-12T18:46:30-04:00";0.004933295749313676;0.004986405678157006;0.0380144951886674;null;null;null;null;null;null;0.06973094116175847;0.030125886729695323;0.0025592427952813982;0.0033448183626381867;0.003429962148671917;0;0.004445999320849979
"2020-05-12T18:47:00-04:00";0.005079151112533584;0.005389837563184243;0.03521676718419409;null;null;null;null;null;null;0.06280290879822922;0.03280137358389167;0.0039035409182940142;0.0009195940348705833;0.00208289117437718;0;0.0016060004621065496
"2020-05-12T18:47:30-04:00";0.007367340134666484;0.004771678666161604;0.04083618092803344;null;null;null;null;null;null;0.06503188491161707;0.029710984778457804;0.003631613951321828;0.0018057857826888478;0.002220313337320404;0;0.0015410389155197685
"2020-05-12T18:48:00-04:00";0.005432487858533769;0.00522271301272998;0.040755843818192874;null;null;null;null;null;null;0.07218711664509031;0.037041207395415325;0.0038984376195680703;0.0012404911508321758;0.0021398171217498307;0.000003180978946669234;0.001363730417593237
"2020-05-12T18:48:30-04:00";0.007146205499095908;0.005604732203826469;0.04106237114219811;null;null;null;null;null;null;0.0665138974299464;0.03240856203473721;0.003219613147073174;0.006887252050393125;0.0031331589064717306;0;0.001131019523647661
"2020-05-12T18:49:00-04:00";0.005384131934904936;0.0051592148416352715;0.03705806928732883;null;null;null;null;null;null;0.06242962753360343;0.033489679857068834;0.0032265600922162796;0.0045912813701860684;0.002407322291950758;0;0.0018112108096163097
"2020-05-12T18:49:30-04:00";0.006084243351489989;0.005147286668175465;0.03805588796358548;null;null;null;null;null;null;0.0761722755313169;0.03053659739027037;0.0033410883468832564;0.008219871521335954;0.002386730590532773;0.000001511569857653587;0.001494304036180606
"2020-05-12T18:50:00-04:00";0.005014141177974231;0.004789755387523952;0.041060726138118966;null;null;null;null;null;null;0.07234778484438362;0.03882690405879004;0.003229827437020901;0.0051165449815147425;0.002162902580723954;0;0.0016064486242881788
"2020-05-12T18:50:30-04:00";0.005006388282331703;0.004775870229007143;0.038224169696488924;null;null;null;null;null;null;0.07060592940532795;0.032637014381720064;0.0029809824794859163;0.004190537835437754;0.003966767026991018;0;0.001919073357763105
"2020-05-12T18:51:00-04:00";0.006165804747716831;0.006288444241444532;0.04078847621960422;null;null;null;null;null;null;0.06780235109864524;0.03412923525880392;0.0038354669910240662;0.0032911728339205418;0.0019607666234741548;0;0.001844465065110469
"2020-05-12T18:51:30-04:00";0.006709285637632499;0.004623269890510917;0.039725667902821914;null;null;null;null;null;null;0.06269966525644884;0.03201181064703231;0.0036108267936920844;0.004255593880486985;0.002228008585630436;0.0000012142563681183465;0.0014969303200066376
"2020-05-12T18:52:00-04:00";0.005886505127037133;0.005823403103356785;0.04267378039482436;null;null;null;null;null;null;0.06854404556130306;0.033265980510621455;0.004130018120370917;0.0057414042512573355;0.0022350918046361054;0;0.0016738504908584053
"2020-05-12T18:52:30-04:00";0.005994762170017696;0.004726554214161236;0.040016956929587594;null;null;null;null;null;null;0.06775135459817254;0.03289247593265086;0.003719422281026687;0.004437059866849563;0.0050001533878715546;0;0.003907534380137185
"2020-05-12T18:53:00-04:00";0.0069735163299984235;0.004835490825395162;0.038112193675888466;null;null;null;null;null;null;0.09583311134383841;0.033125858265442724;0.003469902746893578;0.0006062095681061372;0.0024404281001047805;0;0.0017988986881756388
"2020-05-12T18:53:30-04:00";0.005232477685266336;0.005787297725881895;0.04511311158681229;null;null;null;null;null;null;0.0687483136177154;0.03535092829705357;0.0034956548765907244;0.0019040662689571908;0.002266593135502594;0;0.0022306671617484766
"2020-05-12T18:54:00-04:00";0.006012849599313024;0.004789469429958299;0.04034841987951692;null;null;null;null;null;null;0.06778190064530638;0.031038832061069575;0.004802004423435466;0.0006188730683416065;0.002173654575393964;0.000001896846147561057;0.0011037160893105208
"2020-05-12T18:54:30-04:00";0.006491712223382192;0.004996658338811614;0.041144795835089315;null;null;null;null;null;null;0.06742433459722057;0.031868153207413846;0.0035889429903056508;0.004737209041394408;0.0036102031396991956;0;0.004059407290895765
"2020-05-12T18:55:00-04:00";0.005398663975852798;0.0048421449615852485;0.03659940422229026;null;null;null;null;null;null;0.06499655971811351;0.032674355683082405;0.0035865501335709815;0.007288669562973654;0.0020231955861509734;0.0000019145007748505855;0.0013290896268332224
"2020-05-12T18:55:30-04:00";0.006036200875626601;0.004660924819096046;0.03979304227156355;null;null;null;null;null;null;0.05921949086557698;0.033329354218144584;0.003997625292242101;0.0070318972602737406;0.0022818184447569263;0;0.0029562873709292454
"2020-05-12T18:56:00-04:00";0.006416571897331274;0.0050000350256378424;0.041782243118233156;null;null;null;null;null;null;0.06732557628942545;0.030237012838210543;0.003277851184565004;0.0006688793828889232;0.002129568876703109;0.000003008372093022925;0.0016339514461259433
"2020-05-12T18:56:30-04:00";0.0054191971978376306;0.006808691559511084;0.03832698775317983;null;null;null;null;null;null;0.06765037173879127;0.03190088287631961;0.003968549122151493;0.0005730041062142803;0.003432940543516091;0;0.0013660477490528313
"2020-05-12T18:57:00-04:00";0.005022294107258145;0.004920980151024552;0.03943274037724069;null;null;null;null;null;null;0.09297183851914116;0.032924849889182733;0.0029276957580127634;0.0007172614193402743;0.0022055745719374137;0.0000012299389216512518;0.0013370754886013433
"2020-05-12T18:57:30-04:00";0.006311647021139631;0.005981576091081652;0.03874326841540269;null;null;null;null;null;null;0.0724908106447495;0.03209779185772739;0.0031220203040171032;0.0021733428245287846;0.002379773384283227;0;0.0035820341907528003
"2020-05-12T18:58:00-04:00";0.0051182243680966645;0.005079133029482381;0.04114613386566514;null;null;null;null;null;null;0.06394325477566762;0.03555000287135214;0.004557237354085643;0.005309751916453495;0.0020123392675754537;0;0.0016491547170893886
"2020-05-12T18:58:30-04:00";0.006396109041715829;0.004398457474648333;0.03654108036951586;null;null;null;null;null;null;0.07044721933443138;0.03250057307165808;0.0037061147397068383;0.0055911410555520395;0.0037641370324280176;0;0.00416511831145203
"2020-05-12T18:59:00-04:00";0.006279269166666071;0.0060007446127326;0.03624261938969785;null;null;null;null;null;null;0.06439884604638049;0.03196300713896584;0.0027457131496732533;0.004680104426081102;0.0020882088110267026;0.00000290548227036215;0.0018834699355762988
"2020-05-12T18:59:30-04:00";0.0051309157216669786;0.004757916193002108;0.03796410297709455;null;null;null;null;null;null;0.06766675016429426;0.028485531146972057;0.004196888930628565;0.0038960500928944177;0.002439944971657606;0;0.002498764667925802
"2020-05-12T19:00:00-04:00";0.0056518907288207335;0.005632519866046007;0.041487482139620876;null;null;null;null;null;null;0.059693553162125865;0.033149706598507515;0.004860877588800217;0.005407297295651386;0.0019408186522263478;0;0.0031980416925275713
"2020-05-12T19:00:30-04:00";0.005838746483515795;0.005855807654788137;0.04078754369736411;null;null;null;null;null;null;0.07028132353992753;0.030242116146634183;0.0035313083101636018;0.008212599904076983;0.004600910114579213;0.0000013503893214682203;0.0017293333333333446
"2020-05-12T19:01:00-04:00";0.005694708513221612;0.00452037523825941;0.04148843908905694;null;null;null;null;null;null;0.06599327490710238;0.03124944424151209;0.0029790208165039237;0.005760972101251911;0.0021939265064617277;0.0000031293142426526046;0.0014568050953244949
"2020-05-12T19:01:30-04:00";0.005151280997304204;0.005262266404199438;0.04453604379367745;null;null;null;null;null;null;0.06815252874881217;0.03438278402856451;0.003965616736861246;0.005073579328132791;0.0021575933494620953;0;0.0015497217816768554
"2020-05-12T19:02:00-04:00";0.005299796952317225;0.005528903467336191;0.03801940152231099;null;null;null;null;null;null;0.06657772539995699;0.03018819097978309;0.0037749614630467965;0.004884556258881528;0.002299762505357215;0.0000010754977809036612;0.001086299386390684
"2020-05-12T19:02:30-04:00";0.004900410780386123;0.0046192707083141105;0.041423124221585034;null;null;null;null;null;null;0.062016873439857255;0.03053203349768708;0.0029510665664409176;0.0057823072752583105;0.0033759037126664644;0;0.00398469995163774
"2020-05-12T19:03:00-04:00";0.00725471721456353;0.0047712177840072145;0.039650538385174974;null;null;null;null;null;null;0.06462419922740278;0.030311484342836977;0.003686398182529083;0.007232476664240138;0.002090831046542632;0;0.002126544781327736
"2020-05-12T19:03:30-04:00";0.007470510807234437;0.005244049060393798;0.03939663437292428;null;null;null;null;null;null;0.07466493091433629;0.0330353254090173;0.0031477766650514563;0.004517811070361778;0.0023482206217452276;0.0000012894648454993903;0.0012336722805933642
"2020-05-12T19:04:00-04:00";0.004743040473948926;0.005202025480203841;0.040343320995288943;null;null;null;null;null;null;0.06822255931249713;0.032861982397002165;0.00417152919558987;0.0007290832125506627;0.0023288428398875217;0.000002604562310371806;0.00200137826254325
"2020-05-12T19:04:30-04:00";0.004995640704651937;0.0060424197939307435;0.03572542423331367;null;null;null;null;null;null;0.06843417053336369;0.03259021855731155;0.003755246058398285;0.005093332564949363;0.004005698402665991;0;0.0033757233442133073
"2020-05-12T19:05:00-04:00";0.005732940681095699;0.004709887727210441;0.03852901767567272;null;null;null;null;null;null;0.060472149794569025;0.031957426305634924;0.0033073776681976927;0.005431824803862027;0.002125321667664462;0;0.0015711462124605286
"2020-05-12T19:05:30-04:00";0.00596467091853507;0.004278338331770942;0.038098062231578744;null;null;null;null;null;null;0.06233799076649367;0.0268596896870832;0.004287966694056436;0.005192524322220832;0.0021556445296373045;0;0.001651900390650529
"2020-05-12T19:06:00-04:00";0.00567155945673473;0.004613194920420214;0.04183659459550583;null;null;null;null;null;null;0.0697946088178853;0.032039334308075304;0.00416082288892387;0.008199354207965472;0.002459109964677133;0;0.0016108760929516126
"2020-05-12T19:06:30-04:00";0.006675822760863694;0.004791123218088684;0.040434465804442314;null;null;null;null;null;null;0.06314784222060345;0.03134556115873527;0.0033234816962257304;0.000922394359413635;0.0036155348128340758;0.00000149012791991087;0.0032466417172068874
"2020-05-12T19:07:00-04:00";0.004967020186803053;0.005179340562870791;0.03797655495726064;null;null;null;null;null;null;0.05943818024544547;0.03031198475289252;0.004278799413536259;0.006321707827759807;0.0020106508889270332;0;0.0016914863819415334
"2020-05-12T19:07:30-04:00";0.007093934287921369;0.006316978220767983;0.040306996017867656;null;null;null;null;null;null;0.07161049466556874;0.03494119760279658;0.0033335307017546205;0.0054597563492555035;0.0018681971018382861;0;0.0018581099751994496
"2020-05-12T19:08:00-04:00";0.0042612471504026705;0.00475552817089403;0.040525529257272264;null;null;null;null;null;null;0.07390902419216364;0.03218858001947896;0.004157805992761795;0.0007043433964175986;0.00265559713470825;0;0.001469042458992648
"2020-05-12T19:08:30-04:00";0.004356109475085756;0.0044456118305027685;0.0441543801164641;null;null;null;null;null;null;0.06893059309890927;0.0305811503010806;0.003983961417749015;0.007075696020029382;0.00361572991372303;0;0.004793246234999524
"2020-05-12T19:09:00-04:00";0.006394429221853656;0.004664521767691743;0.04166223773880915;null;null;null;null;null;null;0.0910071514607012;0.031122433831037778;0.00360641975379339;0.003672826139088916;0.002293811928512169;0.0000011654975510103616;0.0013205109276728886
"2020-05-12T19:09:30-04:00";0.005259990311491168;0.0045999791308476545;0.03828100512271599;null;null;null;null;null;null;0.06287263278080382;0.02974172832886633;0.0030743648396306805;0.003848925961443052;0.0022924806299658563;0;0.0015334870521705151
"2020-05-12T19:10:00-04:00";0.0048872712228499905;0.005445432551621964;0;null;null;null;null;null;null;0.05734442409602502;0.030819139941030558;0.00461430577170303;0.004247777309177096;0.0025752486500061483;0;0.001412926472715247
"2020-05-12T19:10:30-04:00";0.005755197831361764;0.0045876513808891396;0;null;null;null;null;null;null;0.07353585634024795;0.032184671396355835;0.003930282486740071;0.0007020173264930524;0.004832351810916685;0;0.0029954971315883346
"2020-05-12T19:11:00-04:00";0.005909289857273687;0.005002990884062875;0.04353789981234171;null;null;null;null;null;null;0.08901262947676486;0.032353613043141646;0.0032888379540860113;0.004828060473055459;0.002087391406802443;0.000004471355643789107;0.0032117852829345156
"2020-05-12T19:11:30-04:00";0.0057121221716984645;0.0064898892274751095;0.03479361299307852;null;null;null;null;null;null;0.06088203933315828;0.03241231497152026;0.0034394545454545043;0.003944968753113036;0.002261132258623491;0;0.0017426417620983298
"2020-05-12T19:12:00-04:00";0.005006571317225238;0.004978030755626204;0.0433848030738137;null;null;null;null;null;null;0.06413534107068102;0.030895860865519566;0.0028697918668495093;0.0007240377081291907;0.0022524453875919907;0;0.0016123352697571354
"2020-05-12T19:12:30-04:00";0.0064008626612307344;0.005509231897686606;0.04151163845318723;null;null;null;null;null;null;0.06745435640732333;0.028473034538324674;0.0042374636313593445;0.0006388993216409895;0.0019455672923320917;0;0.0019298581356321973
"2020-05-12T19:13:00-04:00";0.005505954912860861;0.005780740784937636;0.034344417471589915;null;null;null;null;null;null;0.06515173974062534;0.03299613070167164;0.0035233389112801447;0.0006307099358972477;0.002237479847036302;0.0000022225584131787247;0.0012779441814984053
"2020-05-12T19:13:30-04:00";0.007264100484497058;0.005479607264137158;0.03883171606548338;null;null;null;null;null;null;0.07566602221250099;0.03125953444002132;0.003303010748193536;0.0029760875190941055;0.0023451949467743777;0;0.001969136147232344
"2020-05-12T19:14:00-04:00";0.006268137035040782;0.004638400487276737;0.03696946172540263;null;null;null;null;null;null;0.05846871331477081;0.03136333282442932;0.003314714497773146;0.004278799834915632;0.002080598303730744;0;0.0024424531274131094
"2020-05-12T19:14:30-04:00";0.006287983918238327;0.004631418937451657;0.03876683867141356;null;null;null;null;null;null;0.06254687468828155;0.03006737644194841;0.003621019651079916;0.000696384065867182;0.0031986862014308152;0;0.003847295040523604
"2020-05-12T19:15:00-04:00";0.005138128073079627;0.0044812462488963214;0.03891411336376377;null;null;null;null;null;null;0.06302287506073577;0.032557493194912066;0.003694822464709525;0.004617342069774296;0.0021857189323532876;0;0.0019867633887653
"2020-05-12T19:15:30-04:00";0.004840319666834473;0.005993357501547847;0.04221585234198584;null;null;null;null;null;null;0.05521512946462649;0.0332302269858817;0.0033088841281671954;0.001745173213440427;0.002370263345471627;0;0.001389836806365626
"2020-05-12T19:16:00-04:00";0.0057807722897661885;0.004560585570890683;0.038853268786592246;null;null;null;null;null;null;0.06940719960988631;0.03217737019490834;0.0028822043464502515;0.005561425398789935;0.002300092906933232;0.000005240775546542844;0.0017018798357809237
"2020-05-12T19:16:30-04:00";0.005202269771201068;0.00418829050442226;0.039469777336445515;null;null;null;null;null;null;0.06868552722006181;0.032558468880325396;0.0046330723673358365;0.004822351047323565;0.003056833532342339;0;0.004386488148460627
"2020-05-12T19:17:00-04:00";0.005218642400287669;0.004977895955019583;0.038319139327835865;null;null;null;null;null;null;0.06524079895165479;0.028602920722853954;0.00300292211940948;0.004913648755955446;0.0019488591071277772;0;0.001498339446149754
"2020-05-12T19:17:30-04:00";0.006604907906333207;0.007229257926889044;0.042435162499344994;null;null;null;null;null;null;0.0690248786372049;0.029815543061761988;0.0028561565318432833;0.003675812968917558;0.0024134333098587437;0;0.0013366118828222221
"2020-05-12T19:18:00-04:00";0.005112669486673822;0.006080527049570425;0.04111816101284019;null;null;null;null;null;null;0.06431501622256332;0.030003661080229158;0.0033182048681540278;0.0035899292733225204;0.0027527890161445543;0.000002196315666224145;0.0017871841875049877
"2020-05-12T19:18:30-04:00";0.005110452880481231;0.004923642676377536;0.045167281192980704;null;null;null;null;null;null;0.06576415642857171;0.032356473142203204;0.004635517889181933;0.004657473532301732;0.003898027111836384;0;0.0029193855527500827
"2020-05-12T19:19:00-04:00";0.0048997682251278344;0.005416606718346134;0.0369858343358142;null;null;null;null;null;null;0.09759188372271792;0.03142251276480265;0.003215516325846361;0.0007040480862856496;0.0022866429959554485;0.000002305034223890641;0.0015278294549444871
"2020-05-12T19:19:30-04:00";0.0062715171857255425;0.004813803647451537;0.0376654329223669;null;null;null;null;null;null;0.06698950282485383;0.033290745931397865;0.0028957687640929694;0;0.002074087378131745;0;0.001634003826696442
"2020-05-12T19:20:00-04:00";0.004908229489386176;0.005105796650533642;0.042440381389025866;null;null;null;null;null;null;0.06715022408068169;0.034553910008258935;0.0033890468319557757;0.0007971107376108952;0.0022963777394078297;0;0.0014460437518110602
"2020-05-12T19:20:30-04:00";0.004278141677023359;0.006429721676605503;0.043972078291540824;null;null;null;null;null;null;0.06339240946470594;0.0318821292432261;0.003576316587894524;0.0006178569533229678;0.0023131472295889787;0;0.005504187911943142
"2020-05-12T19:21:00-04:00";0.0069662309700226095;0.004804011297764252;0.04508627940310262;null;null;null;null;null;null;0.06724698361780675;0.031109989776075958;0.0031864356505519435;0.0050778012083314335;0.00191870403854159;0.000002707315003394415;0.004203348275667043
"2020-05-12T19:21:30-04:00";0.005704834374716827;0.004942853285032294;0.036317991681523554;null;null;null;null;null;null;0.06670546700507661;0.03265598227732009;0.003983190560417136;0.0038125192424580726;0.002130635344916371;0;0.0015791313317372348
"2020-05-12T19:22:00-04:00";0.005901867180150739;0.004927507270513827;0.04357819847895375;null;null;null;null;null;null;0.0722713159080443;0.033349838751739226;0.003299424413523983;0.0046620486442519055;0.002111821748706399;0;0.0014655972011634651
"2020-05-12T19:22:30-04:00";0.005204160465449613;0.005041547456340794;0.03675927467476562;null;null;null;null;null;null;0.06362826835043932;0.02943242014253071;0.003291533082267249;0.0007036572836745466;0.0038906298787000854;0.000001233906721049661;0.0014730792339128396
"2020-05-12T19:23:00-04:00";0.007131006397498286;0.004868320346047538;0.0394147631552896;null;null;null;null;null;null;0.0690172707864588;0.03189787623689506;0.0033588583603673203;0.007467976796474527;0.002241528434395558;0.0000015025850513820082;0.0016679867468401635
"2020-05-12T19:23:30-04:00";0.0053571992074376;0.006032194392113682;0.03579351147858348;null;null;null;null;null;null;0.08514084740102015;0.029715913196274157;0.003535299292545544;0.0016006666124487238;0.0020725855813952514;0;0.0018162964414585319
"2020-05-12T19:24:00-04:00";0.006339039817086859;0.004781171952834203;0.04201633748892188;null;null;null;null;null;null;0.06604245344219935;0.02931910591304375;0.00310528040672621;0.0006524192599085903;0.0023861236636080287;0;0.0018376718761356457
"2020-05-12T19:24:30-04:00";0.004975255332355026;0.005782315796082257;0.04087687318398245;null;null;null;null;null;null;0.06195783867853024;0.02897086354553297;0.004970403873642381;0.0006854655809267037;0.003889193750000096;0;0.003498979952044773
"2020-05-12T19:25:00-04:00";0.005697281560119918;0.00585013193933188;0.044297310575908404;null;null;null;null;null;null;0.061440893609672156;0.029950644037519254;0.003435506726681831;0.0005717619191491552;0.0021682636296172708;0.0000025157280294023066;0.001445750900215871
"2020-05-12T19:25:30-04:00";0.005580115366971804;0.005686046238457818;0.04126043853450592;null;null;null;null;null;null;0.0645831109792593;0.03232155139789363;0.00364643393677406;0.00174230576607943;0.0019314792382140028;0;0.001160932528542083
"2020-05-12T19:26:00-04:00";0.006725434767277873;0.0047704097527939155;0.03991236145016946;null;null;null;null;null;null;0.06923932206920093;0.03017349973441725;0.003378325265147321;0.004168257936507829;0.002216755095953225;0.000002515161290322323;0.0023690896933859164
"2020-05-12T19:26:30-04:00";0.005662661883738006;0.004618509160260842;0.04370469806422716;null;null;null;null;null;null;0.06595257250261966;0.02949060296000968;0.0051351609724405705;0.0006517532843463142;0.00384094763905797;0;0.0015917973856207962
"2020-05-12T19:27:00-04:00";0.0046280542267663925;0.0052742783425229105;0.03683727831730611;null;null;null;null;null;null;0.09204684570956781;0.029460916829067436;0.003225066985645811;0.008260553061607718;0.0023910341895330054;0.0000010542617237009426;0.0012507947144333137
"2020-05-12T19:27:30-04:00";0.006588560381190016;0.005032889837615043;0.03767823153594361;null;null;null;null;null;null;0.06304028893805681;0.030127080287274316;0.003770610951008653;0.0015628821644338357;0.0022094176418576837;0;0.0016100837872476226
"2020-05-12T19:28:00-04:00";0.004795112040557904;0.00603947295587614;0.04403059063784737;null;null;null;null;null;null;0.062201753015662754;0.033591621884020484;0.0031192243801422942;0.0008097722185648658;0.0027037310206132446;0;0.003271648078794713
"2020-05-12T19:28:30-04:00";0.006388810621407339;0.005695131412137373;0.03754868489791374;null;null;null;null;null;null;0.06562976865714383;0.03136079315823322;0.004204751365154167;0.00547626054750413;0.0024527134926927425;0;0.0038619830018937033
"2020-05-12T19:29:00-04:00";0.005102303924696377;0.004591173920358825;0.04510580932128755;null;null;null;null;null;null;0.06108116761891225;0.028721400771500132;0.002968123431572902;0;0.001967701453935056;0.0000026558254889802884;0.0010341161422834561
"2020-05-12T19:29:30-04:00";0.006159832790445566;0.005136067100524113;0.03736112254493568;null;null;null;null;null;null;0.0636846304983337;0.02872740829346231;0.003800477852280697;0.00226123501157879;0.0022727518102237517;0;0.000021745781637693588
"2020-05-12T19:30:00-04:00";0.005391508501700044;0.004780688155307012;0.04684936969339263;null;null;null;null;null;null;0.0701346440053205;0.032807531172069436;0.0031283659000188586;0.0006925656404529502;0.0019245773346677473;0;0.0015589866910780295
"2020-05-12T19:30:30-04:00";0.005499111912343146;0.005757252292393266;0.034160072268819744;null;null;null;null;null;null;0.06405330611010188;0.029649808716708578;0.0036965710810018047;0.000781108878985313;0.004681883827883878;0;0.0028939617961025064
"2020-05-12T19:31:00-04:00";0.005671339634994176;0.005803609503537435;0.041176158617907174;null;null;null;null;null;null;0.06505706275388567;0.03190642574205623;0.003928096412933228;0.0005870857622763975;0.0021688678762502756;0;0.0014768947032516445
"2020-05-12T19:31:30-04:00";0.006036076319433814;0.005353511658500027;0.033620250973245246;null;null;null;null;null;null;0.0764792789065164;0.029702109692186094;0.003559040851355927;0.0017765805487851857;0.001985731270613933;0;0.0014262652412844517
"2020-05-12T19:32:00-04:00";0.005419647790054901;0.004829993348189039;0.035953573666410596;null;null;null;null;null;null;0.05319623768089427;0.02993273519468507;0.004093802775693819;0.0006087106962996968;0.002152738988580907;0.000004553490173298662;0.001634198891707837
"2020-05-12T19:32:30-04:00";0.007383411336504404;0.00572255560905113;0.039504684606449354;null;null;null;null;null;null;0.06358697642975837;0.02951000116329792;0.004820059581826895;0.0006528640483385264;0.003572701269800006;0;0.003342267271089433
"2020-05-12T19:33:00-04:00";0.005067285107930407;0.005610323929106738;0.04041897980587566;null;null;null;null;null;null;0.07916848334421911;0.030260573883357886;0.0032290719582535573;0.0005975885503233729;0.00223966847098539;0;0.001642455724454086
"2020-05-12T19:33:30-04:00";0.006287942787852131;0.004461621932950857;0.03850563279467788;null;null;null;null;null;null;0.0651578331871035;0.02973061327333881;0.003135193248115172;0.0017228557303995346;0.002290229557325371;0;0.001451859621149124
"2020-05-12T19:34:00-04:00";0.005447625593417458;0.006816444397877102;0.0416598918647359;null;null;null;null;null;null;0.06654690892512649;0.028896362734379597;0.0035260110731236086;0.0006131041141898818;0.0019012338042436025;0.000002257306012764175;0.0013113082312700244
"2020-05-12T19:34:30-04:00";0.005420493183965525;0.006591207448862389;0.04225990769807453;null;null;null;null;null;null;0.06392468124306615;0.029237048931351924;0.0037902124040052423;0.0006719417729801004;0.004367936738397705;0;0.003830843457608631
"2020-05-12T19:35:00-04:00";0.005391376523126322;0.004841088488857817;0.03362900394685413;null;null;null;null;null;null;0.08387375173180694;0.028982800104655374;0.00289272630204325;0.0006959435058549003;0.0021210524577424403;0;0.0016788506963450152
"2020-05-12T19:35:30-04:00";0.005096497807464728;0.004316975393418804;0.03556820042859048;null;null;null;null;null;null;0.0655612308701782;0.02982567852273401;0.002570013966254872;0.0021257808384133113;0.0021152772779846852;0;0.0034805354577346383
"2020-05-12T19:36:00-04:00";0.005299859873920841;0.0060941035501101675;0.043635316545630055;null;null;null;null;null;null;0.06546120497395129;0.029396036825999713;0.003448596477696664;0.0006800435215556321;0.0023157911375658643;0.0000016133151453147656;0.0021011937186353616
"2020-05-12T19:36:30-04:00";0.006243969845331443;0.00511317746883988;0.0388756517189828;null;null;null;null;null;null;0.06392386522714044;0.030822397207679778;0.004344543878998214;0.004163592062998904;0.002370602032682537;0;0.0011023394470157045
"2020-05-12T19:37:00-04:00";0.005244655007667832;0.005473891332540732;0.036825762840484326;null;null;null;null;null;null;0.06248646138344825;0.028621390300661582;0.0030824378970972645;0.007591141423357675;0.0019291000642810156;0;0.0013792328186305078
"2020-05-12T19:37:30-04:00";0.004976088115311618;0.005038251025932098;0.04452601162715646;null;null;null;null;null;null;0.06262203647027352;0.030604371605730617;0.00308910393242023;0.0021261198853457304;0.0023043399652473567;9.07926472310008e-7;0.0015367199136805424
"2020-05-12T19:38:00-04:00";0.005419064579842103;0.005106590080155056;0.03743110001803579;null;null;null;null;null;null;0.06396820287029815;0.03012671531804012;0.003182078863491408;0.005986054597505273;0.0022590086104120432;0.0000016858761607829815;0.002896748752286856
"2020-05-12T19:38:30-04:00";0.0059739407460430915;0.004726476339459882;0.04186777414859211;null;null;null;null;null;null;0.06385826500264553;0.029416263609302957;0.0035020290804044923;0.004886614383682271;0.001838909900596306;0;0.002795284539161807
"2020-05-12T19:39:00-04:00";0.006570832588441091;0.006071927804633338;0.04509490096295455;null;null;null;null;null;null;0.06477279704729524;0.03220389242848349;0.003504273810796361;0.005542425022611127;0.0027878332252832846;0;0.0018360592105262914
"2020-05-12T19:39:30-04:00";0.005613924599254218;0.00431549046571386;0.04039349923794927;null;null;null;null;null;null;0.0625286868776567;0.029509858398535205;0.0040270855561149515;0.0051592951526245;0.0027783642013324843;9.248611665082311e-7;0.0017754392458587953
"2020-05-12T19:40:00-04:00";0.005345927748124143;0.006173767906140456;0.03926642574041646;null;null;null;null;null;null;0.06684322325436665;0.029446055535294537;0.003635547141906318;0.00662572127008409;0.0020100146252284416;0.0000032417954976947586;0.001432825973650007
"2020-05-12T19:40:30-04:00";0.0049482492178173085;0.005842361591984725;0.040004260928125535;null;null;null;null;null;null;0.058934520506188554;0.031028264739015054;0.004556553500795916;0.0006510586476093996;0.00325460055165539;0;0.00473085532334105
"2020-05-12T19:41:00-04:00";0.005643629707829073;0.005550420608219554;0.03876477697423669;null;null;null;null;null;null;0.07154195311322151;0.030979976260652905;0.0030823584328577677;0.0008554584472718141;0.002140492011956134;0;0.0017567078805031616
"2020-05-12T19:41:30-04:00";0.004979701867635995;0.006290210941640169;0.041662351164918794;null;null;null;null;null;null;0.08021542515169977;0.030687353881686457;0.0034184953133365166;0.001985498618062229;0.002673336190869546;0;0.0018673257702892098
"2020-05-12T19:42:00-04:00";0.006035373376269208;0.005621393034571028;0.0410642077445411;null;null;null;null;null;null;0.06039398115769403;0.029424638868744402;0.004276819572152329;0.0007275841247943223;0.0021968981005145265;0;0.0013576009784258647
"2020-05-12T19:42:30-04:00";0.005882928221775671;0.006360309558703558;0.03776128302661646;null;null;null;null;null;null;0.06867456602559563;0.031097749349487447;0.003238250029929517;0.007239089357622138;0.0032718362639744918;0;0.005926604430299148
"2020-05-12T19:43:00-04:00";0.007233779876601238;0.00514975605760132;0.04184574701166682;null;null;null;null;null;null;0.06106084709803653;0.031214941057933578;0.0036783846020460448;0.0006018516583478239;0.0019716255693421354;0.000003421951994913382;0.0015927853231839032
"2020-05-12T19:43:30-04:00";0.00604975889415982;0.006395159516359792;0.03632155705036017;null;null;null;null;null;null;0.06354615692171202;0.030341081136212127;0.0036152203660392286;0.0025841424497558005;0.00236588080487438;0;0.0019848021735137215
"2020-05-12T19:44:00-04:00";0.0059429659504737515;0.005307410953855649;0.035397187900353566;null;null;null;null;null;null;0.06567935934429955;0.030119381512898283;0.0033252560017827753;0.0008273594069849061;0.0022610034699633266;0.0000024645531643476715;0.0019433933948819425
"2020-05-12T19:44:30-04:00";0.004636370105976466;0.0058139286537449205;0.03758826443404914;null;null;null;null;null;null;0.05418577562129983;0.028900745908499254;0.005172763440860383;0.0032687057957435173;0.0038677624299291876;0;0.001487134094548385
"2020-05-12T19:45:00-04:00";0.006101335837195118;0.00529661539573603;0.03808878952416608;null;null;null;null;null;null;0.10194168865256192;0.029790985458949776;0.0033472360035901806;0.0007730608808289406;0.0020659803319325563;0;0.0017467800964661743
"2020-05-12T19:45:30-04:00";0.004974688009749019;0.005778229208376122;0.03604341272990283;null;null;null;null;null;null;0.06512720187008868;0.02996296815732471;0.0036142191191536692;0.006012311281047944;0.0021876291528237176;0;0.0030906617194557547

==> figs/eval/cluster/k8s/node2.csv <==
Time;"grafana-core-594fd7cf89-krd7c";"job15";"job21";"job22";"job24";"job25";"job28";"job3";"job31";"job35";"job37";"job39";"job6";"kube-flannel-ds-amd64-hgpb5";"kube-proxy-7bt8n";"node-exporter-vlzjs";"prometheus-759bfdb97b-lkw82";"weave-net-2rktx"
"2020-05-12T17:44:30-04:00";0.0010725044930175954;null;null;null;null;null;null;null;null;null;null;null;null;0.0034349355686031117;0.0007117585169526;0;0.01804413024075085;0.001689005567428627
"2020-05-12T17:45:00-04:00";0.0009044268676410647;null;null;null;null;null;null;null;null;null;null;null;null;0.004164376576239492;0.003404288139297608;0;0.017040200397935575;0.004319738194109147
"2020-05-12T17:45:30-04:00";0.002697368651778374;null;null;null;null;null;null;null;null;null;null;null;null;0.003526892174655729;0.0007260309220004342;0;0.016016240827899573;0.0021602500329338916
"2020-05-12T17:46:00-04:00";0.0008887306067587905;null;null;null;null;null;null;null;null;null;null;null;null;0.003480675850232487;0.0038964641611295607;0;0.02152392225537979;0.002389373604000651
"2020-05-12T17:46:30-04:00";0.0007531228243252518;null;null;null;null;null;null;null;null;null;null;null;null;0.0035532652054163756;0.0005926753849008171;0;0.01781329602476951;0.001493084421740028
"2020-05-12T17:47:00-04:00";0.0008771273178154832;null;null;null;null;null;null;null;null;null;null;null;null;0.003653465739274086;0.004268008938931675;0.0000031997141106796505;0.07078776127296325;0.002809504637096838
"2020-05-12T17:47:30-04:00";0.0010763714944295576;null;null;null;null;null;null;null;null;null;null;null;null;0.0036323982639398966;0.0053642704847827434;0;0.01228056408991718;0.0018472049696712717
"2020-05-12T17:48:00-04:00";0.000898929328444397;null;null;null;null;null;null;null;null;null;null;null;null;0.00345145182088346;0.0038537102847362994;0;0.017733133620252754;0.0023085717808699275
"2020-05-12T17:48:30-04:00";0.0011931179261500083;null;null;null;null;null;null;null;null;null;null;null;null;0.0030034152096059035;0.005198971845801464;0;0.017297707405530806;0.0017336957478481306
"2020-05-12T17:49:00-04:00";0.0008045808164390599;null;null;null;null;null;null;null;null;null;null;null;null;0.004765453549014797;0.007192836695485063;0.000003064405870920443;0.03850308519911563;0.0033459282861401035
"2020-05-12T17:49:30-04:00";0.001964584516489658;null;null;null;null;null;null;null;null;null;null;null;null;0.003937475581004222;0.005567551221408673;0;0.017871917284581377;0.0020601667001512998
"2020-05-12T17:50:00-04:00";0.0006888790849672467;null;null;null;null;null;null;null;null;null;null;null;null;0.002629071687697503;0.004930334479239437;0.00000261706524948321;0.016383626850554982;0.0014121496473475067
"2020-05-12T17:50:30-04:00";0.0010919072909629898;null;null;null;null;null;null;null;null;null;null;null;null;0.0031501721521302577;0.0047282720998005874;0;0.017104734369300278;0.001444110085447794
"2020-05-12T17:51:00-04:00";0.0009143633526071032;null;null;null;null;null;null;null;null;null;null;null;null;0.0044072558763831055;0.004662007084140886;0;0.0557121210276112;0.003745576882428856
"2020-05-12T17:51:30-04:00";0.0009387574242650414;null;null;null;null;null;null;null;null;null;null;null;null;0.003730616274157539;0.004389869473684166;0;0.0183835299529544;0.0019940628600973328
"2020-05-12T17:52:00-04:00";0.0007100922835263479;null;null;null;null;null;null;null;null;null;null;null;null;0.0039341400715437605;0.004213492510395356;0;0.0158675709862892;0.0011728431269672993
"2020-05-12T17:52:30-04:00";0.0011993711334155372;null;null;null;null;null;null;null;null;null;null;null;null;0.004193109224855677;0.008348987275596563;0;0.019507726311637146;0.001575153403422601
"2020-05-12T17:53:00-04:00";0.000672999443251306;null;null;null;null;null;null;null;null;null;null;null;null;0.003734662068965742;0.004966334547510059;0;0.060268542959119875;0.0032225652194508136
"2020-05-12T17:53:30-04:00";0.0015169913275010424;null;null;null;null;null;null;null;null;null;null;null;null;0.003591488282138608;0.0006316335394997248;0;0.01719450923533944;0.0021871353736745178
"2020-05-12T17:54:00-04:00";0.0007109987483571919;null;null;null;null;null;null;null;null;null;null;null;null;0.003686188088806785;0.004465509829059911;0.0000014561926187147656;0.011889725171820815;0.0017859016731353536
"2020-05-12T17:54:30-04:00";0.0011698735763098008;null;null;null;null;null;null;null;null;null;null;null;null;0.003359036291337479;0.005327127170899891;0;0.01702570974065128;0.0016575978088150386
"2020-05-12T17:55:00-04:00";0.001131978596372627;null;null;null;null;null;null;null;null;null;null;null;null;0.0036938403160479347;0.000623920369642239;0;0.017284583348924416;0.001640916416916474
"2020-05-12T17:55:30-04:00";0.0011384495519415768;null;null;null;null;null;null;null;null;null;null;null;null;0.004403023324948684;0.003815746895594837;0;0.017924684480907817;0.0036982975947681632
"2020-05-12T17:56:00-04:00";0.0007223944525751936;null;null;null;null;null;null;0;null;null;null;null;null;0.003143039345270063;0.005307847453305209;0;0.014727373461514877;0.002766795300396598
"2020-05-12T17:56:30-04:00";0.00033879768140830706;null;null;null;null;null;null;14.933129084279955;null;null;null;null;null;0.0015827212016539017;0.0015286235487404836;9.294062245815819e-7;0.0061150751844584565;0.0006489022720653258
"2020-05-12T17:57:00-04:00";0.0003184058301071431;null;null;null;null;null;null;14.94953902962211;null;null;null;null;null;0.0014521416363268557;0.002122748429109907;6.597736885867262e-7;0.03386044656015712;0.0007125903392354926
"2020-05-12T17:57:30-04:00";0.0003102990379475415;null;null;null;null;null;null;14.948994357812285;null;null;null;null;null;0.0013924186473339814;0.002517501406305121;0;0.012247609161388695;0.0010401710339151412
"2020-05-12T17:58:00-04:00";0.0003836797396125725;null;null;null;null;null;null;11.571448561255743;null;null;null;null;4.0840138686217005;0.0013217298303327832;0.002379908067542147;8.42562046388775e-7;0.01295446231155862;0.0005030801688407629
"2020-05-12T17:58:30-04:00";0.0005821838798651275;null;null;null;null;null;null;5.156183157971749;null;null;null;null;14.199824311785223;0.0013207270639429924;0.0022995914524421577;0;0.011006776157907806;0.0005950847824131386
"2020-05-12T17:59:00-04:00";0.000330593952748179;null;null;null;null;null;null;2.524312843664325;null;null;null;null;11.646123407152318;0.0011821663713874047;0.0013494506501081308;0;0.0325173449495237;0.0013602041375112438
"2020-05-12T17:59:30-04:00";0.0005306687527939918;null;null;null;null;null;null;3.3074831535649047;null;null;null;null;12.595479082606166;0.0013083954087749496;0.0023660390752863417;0;0.017512348920440683;0.0018718602289601878
"2020-05-12T18:00:00-04:00";0.00038236268212437177;null;null;null;null;null;null;2.2772474750462335;null;null;null;null;13.16418978661582;0.0014719844813332725;0.0019919211582258437;0.0000020030888800319334;0.012747300359043574;0.0008667905335296763
"2020-05-12T18:00:30-04:00";0.0005800216994974876;null;null;null;null;null;null;2.9334088218014376;null;null;null;null;11.846880080506915;0.001399777647584067;0.0002219820961006933;0;0.0160261134127828;0.0008771616721787468
"2020-05-12T18:01:00-04:00";0.0003593434495192148;null;null;null;null;null;null;2.523960898619773;null;null;null;null;13.321919035572442;0.0018094231267191173;0.0002296042847614713;0.0000010780237107982508;0.019093290813803985;0.001789107893421192
"2020-05-12T18:01:30-04:00";0.0006338495847001739;9.4904536020963;null;null;null;null;null;1.4690467010642199;null;null;null;null;null;0.001334272512802973;0.0002239916285061258;0;0.013588126658793208;0.0012235955750646865
"2020-05-12T18:02:00-04:00";0.00037943695900699846;13.123837247709185;null;null;null;null;null;2.7206052805942447;null;null;null;null;null;0.0014820765260544653;0.002470010715967844;0;0.010709795674285974;0.0007636020205591197
"2020-05-12T18:02:30-04:00";0.0005307428673323644;14.949606613241766;null;null;null;null;null;3.319650434004326;null;null;null;null;null;0.0016427114033696808;0.0026662533903304315;0;0.013743426579351634;0.0017150802045982601
"2020-05-12T18:03:00-04:00";0.00029893880756873877;14.941350097867172;null;null;null;null;null;null;null;null;null;null;null;0.0019269247385888214;0.002415058714842737;6.783796761098634e-7;0.033316132935663385;0.0019344438524094246
"2020-05-12T18:03:30-04:00";0.0009710365241890838;13.567239645386715;2.018252665284049;null;null;null;null;null;null;null;null;null;null;0.001709955584585075;0.002656445267701515;0;0.01261018298486035;0.0008958970005818735
"2020-05-12T18:04:00-04:00";0.00043065542625176484;13.229737640604995;0.8238519490281795;1.0329931705352349;null;null;null;null;null;null;null;null;null;0.0014188579144690128;0.0022934150506691894;0;0.017991720064724173;0.0013426915842141656
"2020-05-12T18:04:30-04:00";0.000461347721982005;1.1227962221244538;8.247866579677256;0.5625954662267083;3.634583345765968;0.7313894599009648;null;null;null;null;null;null;null;0.0013664813600532612;0.001484067151090098;0;0.01321791377987506;0.0009928537982793401
"2020-05-12T18:05:00-04:00";0.0004872743372160981;1.2222491693701525;9.933473439292065;0.8004815720933114;1.0296530457781459;1.0992525046077768;null;null;null;null;null;null;null;0.0017543423040602595;0.0002465211847890261;7.095304709636821e-7;0.03545238487475906;0.0015352751267715232
"2020-05-12T18:05:30-04:00";0.00041801353550920427;5.085947659711735;6.686453603241301;0.7098949122030958;2.0278269798599937;0.8134318617175024;null;null;null;null;null;null;null;0.001575850043256563;0.0027045683912991325;0;0.014095111135204817;0.00045314571768439044
"2020-05-12T18:06:00-04:00";0.0010034546144020752;0.3754754797751229;8.705857244902168;0.42959165826793344;3.9111868669100325;0.7864389318010233;null;null;null;null;null;null;null;0.0013040251057830508;0.0018623082303565921;0.0000011669784595652265;0.01165287476757644;0.0007888597352604162
"2020-05-12T18:06:30-04:00";0.0004488488190206936;0.4869381590464303;8.427291084152037;0.36826751470083513;1.4327949350921565;1.1710451036621037;4.306849423392388;null;null;null;null;null;null;0.001525644467212782;0.0013467871039466253;0;0.016893970913166516;0.0006390734129402638
"2020-05-12T18:07:00-04:00";0.000498023780593733;2.196606404697641;0.48032797665897065;0.42675120625000035;2.3321062371454806;0.921278521025105;9.76148510543906;null;null;null;null;null;null;0.0017379225806450802;0.0020256801548208174;0;0.03329157944375553;0.0017944520719061494
"2020-05-12T18:07:30-04:00";0.0005126262119693729;2.5894192152487325;0.5251260776160754;1.649325871758935;1.5785577995110005;1.019434458161412;8.997785317912221;null;null;null;null;null;null;0.0016979995404714581;0.00280512779349781;0;0.01346839972499363;0.001553687782707802
"2020-05-12T18:08:00-04:00";0.00031156480999476203;2.8679068197267648;0.377125847803811;0.9317230259142649;2.475287675225868;0.8856897180267024;7.388381617506679;null;null;null;null;null;null;0.0016496734000000402;0.0037547676488376373;0;0.012417789746737622;0.0011511793927793052
"2020-05-12T18:08:30-04:00";0.0005599286295242271;0.779326127546853;0.40360835009944185;0.3669245288669625;0;0.4406949009666413;2.199827525451105;null;8.540520365859253;null;null;null;null;0.0015906479400743907;0.00023975792000950088;0;0.01609453178094554;0.001115445522572181
"2020-05-12T18:09:00-04:00";0.00033682001850712356;5.806630536369862;0.5789128922761275;0.9407050284825486;2.44957109453048;0.9688765432801818;0.7904018614614772;null;5.0154068379481584;null;null;null;null;0.0014070000905469023;0.0033600784331466824;0.0000018163322972591097;0.012955369209466697;0.0007447003254460924
"2020-05-12T18:09:30-04:00";0.0005819499103540174;3.8009090398177974;3.768032039892297;1.178222221197028;4.675902703997953;0.9445308347135958;1.5863596604553063;null;1.4532382229589431;null;null;null;null;0.0015523665036260518;0.003150452959378742;0;0.014238981784750315;0.0007581308459780014
"2020-05-12T18:10:00-04:00";0.0003468149041977867;6.232430192910467;0.6082248142262177;0.40575416636528056;3.9290194151570823;0.436699568408844;3.657905038106733;null;0.7033426750739458;null;null;null;null;0.0015336490349819347;0.0013787019031717676;0;0.014199768055712486;0.001259226942558072
"2020-05-12T18:10:30-04:00";0.00055161796970222;1.7673966968805688;0.4256381467445795;0.6364844316514011;0.8429886383316912;0.7964044318665183;8.931608511477041;null;1.2451629756359166;null;null;null;null;0.0011660476223920749;0.0002419492485296396;0;0.014942013691368878;0.0006029354808739462
"2020-05-12T18:11:00-04:00";0.0005035866731635955;4.397271869814017;0.8484423302688673;0.9887994067630442;0.42297035697353724;0.9923888404402401;7.1557277818321;null;2.102659461468488;null;null;null;null;0.002205221261980159;0.0002454519624806339;0;0.03972980063178046;0.0005074402114355365
"2020-05-12T18:11:30-04:00";0.0005383955863577874;3.279320510037932;0.3332659163449154;0.9689669655086343;0.2922536255204216;1.136993631171562;8.12749298051119;null;0.28002940590227626;null;null;null;null;0.0012912013327507326;0.0024859110106412127;0;0.01677198809733725;0.0015240447114649672
"2020-05-12T18:12:00-04:00";0.0004216821933962125;4.308739756815635;0.5374445242834922;0.4953637930381263;3.1065998788437525;0.9543491405695825;2.9731179540410992;null;0.4662898638013479;0.2920394069760568;null;null;null;0.001717791022336761;0.002439246683782794;0.0000011449200949873989;0.016099025464556174;0.0019508580353826358
"2020-05-12T18:12:30-04:00";0.0004711575394364775;5.842503743822457;0.22640163965054946;0.29170349642544335;5.149533188253634;0.8671610107659808;0.2963431422288553;null;2.1123029881481457;0.49741575189463627;0.6027613332522894;1.2748869666604408;null;0.0018058294735685278;0.002732161865980141;0;0.009757274769541727;0.0023748860758996257
"2020-05-12T18:13:00-04:00";0.000447630523701693;2.584026480317225;0.968815022621556;0.48775220607388525;5.231340448437169;0.8284925098721605;5.417931590258739;null;0.5948217154364194;1.233924801220934;0.6872779012759839;0.48813109685633127;null;0.0018737138852436184;0.0024678701664072023;0;0.03187100046533272;0.0010677258670201068
"2020-05-12T18:13:30-04:00";0.00045854381640925574;0.518521736346402;0.864338394953371;0.6144256030348804;3.0436115856135606;0.9158986285689377;0.3766611381448929;null;5.379137804994463;0.5468106716796524;1.9917104621761663;0.5389012252217202;null;0.0013987783456853406;0.001975381261097454;0;0.014196240011303363;0.0006427723892160355
"2020-05-12T18:14:00-04:00";0.0011549000051464071;1.9514714125687;0.6156733306105034;0.6063369051517152;4.8904664249395715;1.0383675064314297;1.0322349282733099;null;4.08655026611498;1.312024326842626;1.109348913269731;0.3102974490419036;null;0.001657328534731693;0.003918748381485895;6.664591977869875e-7;0.01520095562759245;0.0008549393968224735
"2020-05-12T18:14:30-04:00";0.000455839614231403;3.8626574874525668;0.5401364230309083;0.3425586752281184;4.901146434490483;0.35630426023139633;1.6752674505373657;null;3.67269427577304;0.8393278083662453;0.9231271075689783;1.5702200299867708;null;0.0014840981775422206;0.0029236930965150175;0;0.014191879219511545;0.0011057958949366527
"2020-05-12T18:15:00-04:00";0.0005704424249599996;3.0429750536796;0.8766520340191848;0.6061394293423567;null;1.1747447126366957;1.4218182303826548;null;1.3055359507921662;0.8415390884955756;1.9795604737478658;2.8383142946035584;null;0.0023259057700649667;0.00023808264984224921;0.0000016169719314939819;0.03709890349721919;0.0017405919595191413
"2020-05-12T18:15:30-04:00";0.0004892547259729291;3.684851617461389;0.8725175503797782;0.8599119834027332;null;0.8971557380641645;0.5449392959746904;null;3.6876652374704495;1.2273490520621186;0.2782794367129952;2.482165466865487;null;0.0016129940110794806;0.00023564002841437221;0;0.014423263530196524;0.0008643077632708954
"2020-05-12T18:16:00-04:00";0.0010825340755553233;4.187166650346155;0.5138602608695776;0.4977846984645009;null;0.8215108244017292;0.7938103802005702;null;6.383355213924863;0.6484390322714367;0.5179667438729294;0.7159610030073151;null;0.0018052724865833057;0.002239925340136085;0;0.012764749920187324;0.0006019478385960814
"2020-05-12T18:16:30-04:00";0.000634032883810479;5.825608127150289;0.6135327769784124;1.2477877629594156;null;0.3927492390907888;0.9403485039742724;null;3.9803674294630467;0.2836325024676649;1.1526665733881116;0.3005394289491699;null;0.0014345925502740671;0.0029248918573352607;0;0.01666270975638205;0.0006159180899907307
"2020-05-12T18:17:00-04:00";0.00034709636750454765;5.492772490121806;0.6102588097803595;0.3278268991462299;null;0.9560100393598009;5.6223436590694265;null;1.0086023332192329;0.2616810369654894;2.319013411597633;0.4598545038071087;null;0.001803803248214583;0.0038658353428436794;0;0.028706711470985323;0.0014034844903136586
"2020-05-12T18:17:30-04:00";0.0004050427450520816;5.906136103871555;0.4630470330816466;0.3201051620841317;null;0.4998539548336405;3.7533098471454776;null;1.3900822410184603;0.7334269350168775;1.3077020501623666;0.5798840125443374;null;0.0017435640649067685;0.0024380102626754153;0;0.008989697700583332;0.0008782444097764551
"2020-05-12T18:18:00-04:00";0.00045289384323746244;4.2974410775216105;0.4115331776425206;1.1934577746395645;null;1.1275951360373317;4.209488103029867;null;4.327528974424729;1.01219282739919;0.8980293147297995;1.2771940789747136;null;0.0020891915066608693;0.0028737877938766177;0.0000015923858261612023;0.01458920613658506;0.0005260016083157322
"2020-05-12T18:18:30-04:00";0.0005963417439066447;0.4859855676841409;0.6989024019701217;0.7797914489338312;null;0.43919857912503335;7.618376337659721;null;4.315946831392468;1.833970700913839;1.9930088448631547;0.3616562355562452;null;0.0014438338085837569;0.002228351112913909;0;0.014477037230704112;0.0007332937689439906
"2020-05-12T18:19:00-04:00";0.0004682799558545475;0.6392454738332015;0.6166044191997528;0.6754751243143269;null;0.46738955752483047;8.019527960554376;null;0.44075153979370496;2.9459199580467654;1.9585070875895338;0.6109534484681984;null;0.0015878811731313185;0.002607875051659734;0;0.015453259222333673;0.0009991732191657417
"2020-05-12T18:19:30-04:00";0.0005495437721688156;0.35410256896701287;0.45871825549885425;0.25238973671742493;null;0.446079884967469;5.612455944598496;null;0.402665868342472;2.7238346128863613;2.9295960766858107;1.7955006414915113;null;0.0020305749968698235;0.0037432114427861088;0;0.009062087638466061;0.0009516967284488347
"2020-05-12T18:20:00-04:00";0.0005866874773927459;0.2046127938396831;0.18807549612461133;0.43862055965699787;null;0.23612507081939416;6.082549006097208;null;4.009780304534892;0.2063546531534665;3.1593432939882247;2.9496120435216877;null;0.0012205318281759553;0.00023749995415755327;0.0000012582720588235961;0.015953460780031164;0.000674635520731426
"2020-05-12T18:20:30-04:00";0.0004479252553640286;1.5862943953982471;0.5197205042141391;0.5019957133410394;null;0.45153245043995033;6.605876718763307;null;1.5555433809162615;0.3304060620849;1.3238662699299493;1.9053981948326666;null;0.0016254327707715644;0.000243601028807031;0;0.0138636892159544;0.0005805609602813933
"2020-05-12T18:21:00-04:00";0.000531277739842957;4.304061085148518;0.9543433587325316;0.9261756696577804;null;0.5888252609507142;4.3640550838744145;null;1.872494493753167;0.3130460210592364;0.6466031266377943;0.46119319776553536;null;0.0020233714574259013;0.0029016484949193773;0;0.03430747772836037;0.0006884171394190678
"2020-05-12T18:21:30-04:00";0.0005251167444366068;6.203345152533601;1.1246456892191727;0.9041550872732326;null;0.4213338811631492;2.4475648445198512;null;0.9303248730377115;0.4014478882881653;1.607265224966951;0.8006195703064777;null;0.0017988498221577869;0.0026302872835499095;0;0.017469625253721147;0.0011009959591241443
"2020-05-12T18:22:00-04:00";0.0011574296640118314;3.2226923691936533;0.3261778737288911;1.2609603649915475;null;0.7738489250774574;1.1286638138282323;null;1.5641705877231793;0.6901263434846481;4.511434263067513;3.782000071223647;null;0.001449351705818836;0.0002491765321790167;0;0.011227246738081986;0.0006377231937414789
"2020-05-12T18:22:30-04:00";0.0005021400487974977;3.7542477448292586;0.9545480234107134;0.6468193923887647;null;0.6571916576997398;1.0507646935140136;null;0.6985410279927236;1.6244510196616895;1.2497142670458419;2.123556046454909;null;0.001415554833408001;0.0034314200477326183;0;0.013306222726302299;0.0006195450248721487
"2020-05-12T18:23:00-04:00";0.00045710729188040813;4.390043005632341;0.8509600163035635;0.527331394589602;null;1.0243522308829212;4.528347094291706;null;3.221375253304923;1.3669687226938299;0.38867882396140613;1.1730806446418363;null;0.0020084728806749746;0.002454672207231436;8.763588998547353e-7;0.2184937725931875;0.000374051934518121
"2020-05-12T18:23:30-04:00";0.0012603038039577133;0.3405278724755854;1.0420086008708098;0.444665263537454;null;0.2919200352669121;0.6652773280602867;null;8.205710869387362;3.8866604526664212;0.283437423792714;0.3605099596822595;null;0.0014787945057735381;0.002305293948126883;0;0.014413202025021526;0.0005973775434633564
"2020-05-12T18:24:00-04:00";0.00041120352500969334;0.8670166400683538;0.7475524706782853;0.7425437917854812;null;0.6411453595582005;0.47269566361856646;null;4.989503394614832;3.121326991230856;6.053064854084661;0.43439070840292654;null;0.0017275437350630553;0.002104420418177974;0.0000013047344246846588;0.016060459534743925;0.0005724744186046353
"2020-05-12T18:24:30-04:00";0.0005054437364083128;1.9800617926841224;1.4460054447703565;0.39870360588296816;null;0.827293406104891;0.5883659808261468;null;2.1354578943675304;0.8082183120179947;7.6249516966099;0.5213198467874821;null;0.0014446433084763452;0.00020819478129940265;0;0.015426443000270742;0.0006568989121616939
"2020-05-12T18:25:00-04:00";0.0003450305761753655;0.7089148594482821;2.4342905602254974;0.6278489580596985;null;1.0920022739304764;3.8318457186477923;null;1.7407410955823677;0.6328727716943865;5.39051448912574;0.9334166047650393;null;0.0020331587287771187;0.00272216220605869;7.50736611011729e-7;0.031872345522920835;0.0017684230649673322
"2020-05-12T18:25:30-04:00";0.00040547317924111853;1.2817320108971886;2.2386470136689387;0.8755956966182975;null;0.5582316979040542;3.7549566464694295;null;4.154357889805835;2.3710648539670656;0.299897752613825;0.5343669150142899;null;0.0014979857670727101;0.0018771559160307408;0;0.012900086306950774;0.0007350343563918293
"2020-05-12T18:26:00-04:00";0.0011300262223150948;2.0164741447948016;0.5045916400913696;0.24532397445353363;null;0.2782957727249389;1.640328963740896;null;0.3397093264559993;4.017245747590465;0;6.290759295186165;null;0.0013281812005432713;0.0028347314731677;0.0000017225492294521009;0.01204744506440023;0.0006286571623931172
"2020-05-12T18:26:30-04:00";0.0005845471873547399;0;0.1879794819620884;0.24221189720865813;null;0.28898303304179024;5.108631613073368;null;0.282366457602974;4.9935505736410715;0.20725242611329087;1.205131530545221;null;0.0014084483055006164;0.0002224912582397072;0;0.007044692225564915;0.0005623474140128808
"2020-05-12T18:27:00-04:00";0.00037617550738008404;4.2377296102078255;0.36787321465445805;0.29793839399481026;null;0.7058025380070915;7.906496010535844;null;0.36572824082253963;3.6967976233524134;0.2801017520868065;1.5462606956357536;null;0.001376249615157202;0.0024584044730111554;0.0000011181467181466862;0.035982566930366944;0.001450751799580582
"2020-05-12T18:27:30-04:00";0.0004988601801599726;5.537274488630554;0.4228372755158175;0.9187500130412618;null;1.154379416799831;6.804999417999127;null;0.24329647595104145;0.7149292792239179;1.2056951559760303;0;null;0.0015648723677705206;0.0033191499965098217;0;0.016739134506338682;0.0006305912112983631
"2020-05-12T18:28:00-04:00";0.00036592496685804453;3.7709966461480176;0.25314665813887316;0.6536604752863766;null;1.141568981853701;7.419237135269325;null;0.2019874870734043;0.5200879923579221;1.2581661303284069;0.264554869060437;null;0.001816559213167598;0.00023069573656844594;0;0.012622277996553891;0.0006779690869334529
"2020-05-12T18:28:30-04:00";0.0006173906461324329;7.047757345733066;0.20247354526535843;0.7613557710413748;null;1.1990188553908938;6.515376880272935;null;0.21285266537107758;1.2514462501664616;0.7054683308203445;0.21868412111816443;null;0.0012984479719683197;0.0019157947192077376;0;0.017204496020636995;0.0004981477198813285
"2020-05-12T18:29:00-04:00";0.00035353585683018464;6.945302145017641;0.6017658554396539;0.993681540983612;null;0.3318628669582276;0.48214881191554554;null;2.4515338521132946;1.9434402728630988;0.35236042686716157;0.6866762914603051;null;0.0026906825775658665;0.0027877112035849965;9.586627361651174e-7;0.02768863221991966;0.0003913170138890052
"2020-05-12T18:29:30-04:00";0.0004876123036944844;6.337476271230923;0.5567569547192068;0.5139518723188139;null;0.22049832236095018;0.21306744562999946;null;5.249240828140396;2.0524046646390737;1.1583719556198084;1.8076179612130983;null;0.001721238210145516;0.0002620970863406674;0;0.014162892718409814;0.0008558060120574019
"2020-05-12T18:30:00-04:00";0.0013860290687989845;0.48522648707595284;0.5367751141771735;1.0264923612963606;null;0.538973199274926;1.522915991848277;null;5.118154930984362;0.4152075601183436;3.423613289247237;1.9986436706792725;null;0.0020413671736821686;0.0025237796192469604;0.000001241779103667904;0.011922989681619926;0.0006932583719896347
"2020-05-12T18:30:30-04:00";0.0005472425982414868;0.27217906348127757;0.2702925088006685;0.5103151264925571;null;0.3881571233106368;0.8496729681079512;null;6.937619352271997;0.4227759817898795;3.543380771626518;1.9983498747203565;null;0.0013863391957790994;0.0036596301483458743;0;0.013306850540253155;0.0010554153301530127
"2020-05-12T18:31:00-04:00";0.0004328242547978659;1.8556004879895276;1.0833487826509642;0.4341332716737255;null;0.8582145957654026;0.9430858111576444;null;5.262319453386677;0.7267962710974682;2.36326644389419;3.7748439478026357;null;0.0013085481107907744;0.0027536143124479396;0;0.042317292327541396;0.0014323496755587267
"2020-05-12T18:31:30-04:00";0.00043830861056749467;0.2858618490160899;1.3041973776571134;0.4962678305507426;null;1.4480268118089237;1.1493858999588664;null;8.538329100915275;1.3033819965523978;0.27686678241678236;0.2486443407572424;null;0.0015715170472511374;0.0024617873630575467;0;0.0121886979855519;0.0006915828206938491
"2020-05-12T18:32:00-04:00";0.00135389221183795;0.5852840833788509;2.004780181896303;1.358785508833914;null;1.3748495285132436;2.951773764451699;null;6.1483068686365945;1.0184890522907122;1.3138033716900508;0.5455670800812956;null;0.0016823621042240413;0.00023499002062406894;0.0000015683011611564503;0.016156372716393252;0.0009590293351425657
"2020-05-12T18:32:30-04:00";0.0005766028645833032;0.6257684348474795;null;0.5843637873742211;null;0.8102724789199491;3.49766103189279;null;1.3924042294518337;2.8536690800986864;3.6152522971679053;3.4343083348951313;null;0.0019170886601506567;0.003659708843316816;0;0.013995314273338774;0.0005537721449613818
"2020-05-12T18:33:00-04:00";0.0003687054085154898;1.0612538410229773;null;0.5235968634442629;null;0.4544324063721339;1.7101189403488157;null;0.983831202237135;3.8231413776118415;1.4297913819025572;3.4343083348951313;null;0.001964495679162358;0.00022080073479608674;0;0.015616877319048428;0.00041739744169520137
"2020-05-12T18:33:30-04:00";0.0008766381125014653;1.1577457898904586;null;0.6253879636979738;null;0.6284955810128332;1.0129469607907318;null;1.7187287125281474;4.087804344350122;6.702588464407715;null;null;0.0015674543760397885;0.002492765588279494;0;0.015184158867525456;0.0008322329704714518
"2020-05-12T18:34:00-04:00";0.00043513529570627345;1.1577457898904586;null;1.1983633117520869;null;1.311613521104912;0.8126623947015962;null;2.947336501805224;3.8543533664223797;3.971066400662432;null;null;0.001788219950301367;0.0020902401070952356;0;0.01451322627383059;0.001372490396925984
"2020-05-12T18:34:30-04:00";0.0005164303868087843;null;null;1.765099950883295;null;1.7312690043741379;4.802674842057137;null;5.871469351806418;null;3.387930144731512;null;null;0.0014801258505650642;0.00022283344257545648;0;0.012567711662804008;0.0005519004956562225
"2020-05-12T18:35:00-04:00";0.00044586035701730983;null;null;0.6819575936318036;null;0.58066693951639;4.840432216582366;null;2.651976772270613;null;8.531231961786416;null;null;0.00214122575239158;0.0024676295658591853;0.000001307355394882977;0.03199051468608486;0.0019412085730726324
"2020-05-12T18:35:30-04:00";0.0005812662145433323;null;null;0.9338353980186503;null;0.7738375927368227;1.629310484405408;null;2.6619198413800578;null;4.906852167601635;null;null;0.0016024821904043688;0.0023311410348361298;0;0.016926896221575845;0.0014083323304144985
"2020-05-12T18:36:00-04:00";0.001669922656339043;null;null;1.0085600823516438;null;0.531780789233344;6.956429957239458;null;5.952321941327924;null;1.4531774819382934;null;null;0.001433883354643657;0.002982902399409372;0;0.012197926774983414;0.0007031645329009532
"2020-05-12T18:36:30-04:00";0.000658936878861187;null;null;0.8398467976617963;null;1.231573943062197;8.045852542725672;null;1.317856478251198;null;5.751261239838956;null;null;0.0015822049060208972;0.0002364835871917681;5.483014312812658e-7;0.01119470860070091;0.0009396774101731774
"2020-05-12T18:37:00-04:00";0.0004960309977990556;null;null;0.5907224028976237;null;0.5212309096777725;6.376494013746428;null;1.8149619089428763;null;6.160626297258363;null;null;0.0015903256976638818;0.002320251876330268;8.226407284769259e-7;0.03830276503888694;0.0011094838702620175
"2020-05-12T18:37:30-04:00";0.0004030129329836212;null;null;0;null;0.8968955234805859;8.525322127498168;null;2.3351402199288898;null;6.847206159270648;null;null;0.0015602139111968703;0.000247674463374579;0;0.015891572497577364;0.001970397656110511
"2020-05-12T18:38:00-04:00";0.0012088808243220961;null;null;0.32685028631335583;null;0.37799914518264965;8.254219794269705;null;1.4499876378207535;null;7.1829626945044325;null;null;0.0013704038721296836;0.00021217355092123278;0;0.013622329024295667;0.0005787962475727579
"2020-05-12T18:38:30-04:00";0.0005030402649559935;null;null;0.5406145437590861;null;0.4779221841166747;4.853775075463897;null;3.891808613040641;null;6.080070672756122;null;null;0.001692197720075846;0.0026548214027998164;0;0.012336025683742936;0.0005703339854805232
"2020-05-12T18:39:00-04:00";0.0004134990058387105;null;null;0.5496897953351626;null;1.2324209099180568;5.155696170559516;null;0.9353728073819954;null;8.113485057266956;null;null;0.001228032553407986;0.003527807984281903;0;0.034209958180557304;0.0004665498002059125
"2020-05-12T18:39:30-04:00";0.0003191010783268095;null;null;1.8288117316722077;null;0.8134802563662956;null;null;4.092327973795197;null;7.150185495186855;null;null;0.002141678114052609;0.00023652105101402626;0;0.01741665361429924;0.0012229777233554002
"2020-05-12T18:40:00-04:00";0.0012025141397424219;null;null;0.8466510731594491;null;0.580660433206437;null;null;5.531195764774397;null;8.212710135403352;null;null;0.0016322768350433723;0.0021917498872349585;0;0.012898554788834147;0.00039063589802611226
"2020-05-12T18:40:30-04:00";0.0005933158449019859;null;null;0.4526573661473747;null;1.110912276056337;null;null;5.7623496490879385;null;8.176875691919182;null;null;0.001839868411325199;0.0016275859302109163;6.81429593643024e-7;0.013506892991352585;0.0006188074717537908
"2020-05-12T18:41:00-04:00";0.0004130316418263632;null;null;0.9176706077511824;null;0.8872759189153436;null;null;6.381162142187772;null;7.485567807923529;null;null;0.0014585933876707243;0.003918099309562043;0;0.01396592069506098;0.0014661825821677187
"2020-05-12T18:41:30-04:00";0.0003946120640689965;null;null;0.46151333374164066;null;2.2053158700040956;null;null;9.833369739917826;null;3.9377265489639313;null;null;0.001699680388087996;0.0002684845401618237;0;0.01287229487786786;0.0007382540956569389
"2020-05-12T18:42:00-04:00";0.0013508417599894346;null;null;0.871021128140492;null;1.0625633176905882;null;null;3.228432852954509;null;9.98657674174509;null;null;0.0014394548518715997;0.002558542298618314;0;0.014981402017163303;0.000852507111731027
"2020-05-12T18:42:30-04:00";0.0005122250761863294;null;null;0.9117363131650056;null;1.2526105000831977;null;null;4.334193322029647;null;7.867729815633128;null;null;0.001652301605114589;0.002478441543859701;0;0.013857005897505652;0.0006180602134146081
"2020-05-12T18:43:00-04:00";0.0005446178649993875;null;null;1.3915248280421002;null;1.8707733048430508;null;null;6.263142502602671;null;5.842005002997755;null;null;0.0015894996730317537;0.0027360343662973193;6.194641880808912e-7;0.031779562628209454;0.0014077643611009646
"2020-05-12T18:43:30-04:00";0.0004664554467271778;null;null;1.2422495618307738;null;0.939289526125664;null;null;9.886032518953286;null;3.0825428905560353;null;null;0.001289889830508772;0.003733851016907711;0;0.012648209527824085;0.0012290669313242831
"2020-05-12T18:44:00-04:00";0.0015561418095069942;null;null;0.7910317267311041;null;0.4845802284305686;null;null;8.544929975814679;null;6.3959546290551765;null;null;0.0017002054655869856;0.00023793549436934368;0.0000011256552419354526;0.015705179851898936;0.000609562470004686
"2020-05-12T18:44:30-04:00";0.0005315110033985102;null;null;0.2915039131517877;null;0.28242655147338125;null;null;6.917024684691759;null;8.53447863838039;null;null;0.0013536546492845275;0.0024894381976305552;0;0.012289521332706098;0.0005771940144145841
"2020-05-12T18:45:00-04:00";0.0005587624557410096;null;null;1.6846326825032583;null;0.5458050621900747;null;null;6.917024684691759;null;5.174120892715473;null;null;0.0017792895231585842;0.002092451616311181;0.0000010798489344485263;0.02553881852552032;0.0006827275445904654
"2020-05-12T18:45:30-04:00";0.0003120355514391721;null;null;1.589587172395059;null;1.6352696230155546;null;null;null;null;12.358486978617957;null;null;0.0016502193158956522;0.00023443472376032522;0;0.016914245404159728;0.000811310895258723
"2020-05-12T18:46:00-04:00";0.001049746814218638;null;null;0;null;10.057301592960695;null;null;null;null;0;null;null;0.0014237802515295807;0.00022665771576788039;0;0.016443570208901383;0.001530259750911719
"2020-05-12T18:46:30-04:00";0.00040159830325886276;null;null;null;null;14.929147120631892;null;null;null;null;null;null;null;0.0016484787605168887;0.000217275541597303;0;0.011231084140467251;0.0005459137242472078
"2020-05-12T18:47:00-04:00";0.00039645927806988964;null;null;null;null;14.940342663790645;null;null;null;null;null;null;null;0.0016442205343968055;0.0025009367573276845;0;0.030484059596617052;0.0018804628946657357
"2020-05-12T18:47:30-04:00";0.0005067318880766009;null;null;null;null;14.931711243046182;null;null;null;null;null;null;null;0.0020399279381377563;0.003672776623596096;0;0.006962295533226506;0.0007376084747316557
"2020-05-12T18:48:00-04:00";0.00031775568285704974;null;null;null;null;14.941675851035505;null;null;null;null;null;null;null;0.001647903633034827;0.00023402492541586047;6.202254569334426e-7;0.012582001875716611;0.0006549259334005583
"2020-05-12T18:48:30-04:00";0.00039810435711745744;null;null;null;null;11.757220350593656;null;null;null;null;null;null;null;0.0016329341569110045;0.0032118114554157274;0;0.011854283596909976;0.0007190250827730157
"2020-05-12T18:49:00-04:00";0.0004259133767535236;null;null;null;null;14.915377901130364;null;null;null;null;null;null;null;0.0014374254434483499;0.002722780937857285;0.0000011575219039333686;0.0329766140269642;0.0015618234607349003
"2020-05-12T18:49:30-04:00";0.00045640599053310303;null;null;null;null;14.904000183499761;null;null;null;null;null;null;null;0.0017215502010243338;0.00024472286346536974;0;0.012034304531276624;0.0012493217828362362
"2020-05-12T18:50:00-04:00";0.00043875459324697386;null;null;null;null;14.927928844824844;null;null;null;null;null;null;null;0.0011287698037029004;0.0032696246293550378;0.0000011134057599671603;0.009889340625783331;0.0005446861520998431
"2020-05-12T18:50:30-04:00";0.0006416092771956954;null;null;null;null;14.90680792061539;null;null;null;null;null;null;null;0.0016471081471320758;0.00024893616211593006;0;0.01262546570122039;0.0007029833671197604
"2020-05-12T18:51:00-04:00";0.0005681625456589292;null;null;null;null;14.948199513442418;null;null;null;null;null;null;null;0.0015405625914317119;0.0021073219054083205;0;0.012905228336804478;0.0012025903738086296
"2020-05-12T18:51:30-04:00";0.0004352374647129478;null;null;null;null;14.966275801183567;null;null;null;null;null;null;null;0.0022496108659412523;0.0002533886219977075;0;0.012860501099988554;0.0005379629002052675
"2020-05-12T18:52:00-04:00";0.00031801390626149724;null;null;null;null;14.957365201628273;null;null;null;null;null;null;null;0.0017686659667345815;0.00024195628580021375;0;0.010753279456115702;0.00046462568173965326
"2020-05-12T18:52:30-04:00";0.00053129192205648;null;null;null;null;14.958861636781908;null;null;null;null;null;null;null;0.0013784965386437835;0.0016555117095063542;0;0.01196493103634321;0.000662823694147527
"2020-05-12T18:53:00-04:00";0.0004693797171231098;null;null;null;null;14.94248107715576;null;null;null;null;null;null;null;0.0013567337338540883;0.002558995680804136;0;0.03182533911091642;0.0020615711367285012
"2020-05-12T18:53:30-04:00";0.00032503881504997433;null;null;null;null;14.94248107715576;null;null;null;null;null;null;null;0.001991625550073506;0.003114151559543303;0;0.016717086672474856;0.0009114707644592404
"2020-05-12T18:54:00-04:00";0.0029904842613268545;null;null;null;null;null;null;null;null;null;null;null;null;0.003162822900256765;0.004703235963200496;0;0.018202583298712712;0.0017855970311976184
"2020-05-12T18:54:30-04:00";0.0010765561668583594;null;null;null;null;null;null;null;null;null;null;null;null;0.004100673537183561;0.006056733838126396;0;0.01931586716633878;0.002298574495140928
"2020-05-12T18:55:00-04:00";0.0008481753754891135;null;null;null;null;null;null;null;null;null;null;null;null;0.003556128165730568;0.005770997126260814;0.0000036964440589769795;0;0.001218432949204973
"2020-05-12T18:55:30-04:00";0.0008623640650204065;null;null;null;null;null;null;null;null;null;null;null;null;0.004211845038513794;0.000623774621475474;0;0.012016925784830462;0.0020490793960053033
"2020-05-12T18:56:00-04:00";0.001985166793447963;null;null;null;null;null;null;null;null;null;null;null;null;0.0028549701342281924;0.0006118229319885943;0.0000020399678650331835;0.020128502243336864;0.0019408684803956604
"2020-05-12T18:56:30-04:00";0.0008252459057381138;null;null;null;null;null;null;null;null;null;null;null;null;0.0030096217413970025;0.005510459932572843;0;0.020100415485479643;0.0014933504075786196
"2020-05-12T18:57:00-04:00";0.0007651719277639996;null;null;null;null;null;null;null;null;null;null;null;null;0.003736262317658044;0.005516885105028783;0;0.03643710847233365;0.0032583833553210266
"2020-05-12T18:57:30-04:00";0.000991034238855828;null;null;null;null;null;null;null;null;null;null;null;null;0.00431206178131629;0.005980597720158447;0;0.016325621829522057;0.0020536099028822443
"2020-05-12T18:58:00-04:00";0.0009348439265890275;null;null;null;null;null;null;null;null;null;null;null;null;0.002834438532528281;0.00483215299222331;0;0.015619643793569888;0.0011324406323288427
"2020-05-12T18:58:30-04:00";0.000821489625045477;null;null;null;null;null;null;null;null;null;null;null;null;0.0033908180541136167;0.005100797770700644;0;0.024743352511155812;0.001607268234476988
"2020-05-12T18:59:00-04:00";0.0010582370620143455;null;null;null;null;null;null;null;null;null;null;null;null;0.003470980156684801;0.007793080125616819;0.0000017018360949395408;0.016824634487988;0.0046387711711711275
"2020-05-12T18:59:30-04:00";0.0008844885399874297;null;null;null;null;null;null;null;null;null;null;null;null;0.004148564459625105;0.007763301053423651;0;0.039250972847966;0.0019954742473684292
"2020-05-12T19:00:00-04:00";0.002437056596114757;null;null;null;null;null;null;null;null;null;null;null;null;0.0038290025278057247;0.007183653487002828;0;0.05737883227091587;0.0011530239958267685
"2020-05-12T19:00:30-04:00";0.0015477562873506233;null;null;null;null;null;null;null;null;null;null;null;null;0.0029294459748483194;0.0069860335013824226;0.000001720224719101043;0.15331795729733239;0.001490962491064949
"2020-05-12T19:01:00-04:00";0.001557645276427686;null;null;null;null;null;null;null;null;null;null;null;null;0.003085035725144146;0.004909809600669744;0;0.1394976668789803;0.0035135497437244413
"2020-05-12T19:01:30-04:00";0.0014394425704852326;null;null;null;null;null;null;null;null;null;null;null;null;0.004456027598500352;0.0005980524456732006;0;0.053017811176714044;0.001270796633127094
"2020-05-12T19:02:00-04:00";0.0034275706987020025;null;null;null;null;null;null;null;null;null;null;null;null;0.003386550879560023;0.005785017593465563;0.000001200524284150628;0.02886701374397483;0.0031024105975488757
"2020-05-12T19:02:30-04:00";0.0013589379362588555;null;null;null;null;null;null;null;null;null;null;null;null;0.0036087059967799774;0.0007218629648940533;0;0.028754553539666116;0.0014038922013231217
"2020-05-12T19:03:00-04:00";0.0016282030022865327;null;null;null;null;null;null;null;null;null;null;null;null;0.003264899512074834;0.0053478606380429556;0;0.024700513244421306;0.0011493120382749288
"2020-05-12T19:03:30-04:00";0.0013566083941946253;null;null;null;null;null;null;null;null;null;null;null;null;0.004314443724301001;0.007653301444181173;0;0.018100504576367863;0.0018907808322824308
"2020-05-12T19:04:00-04:00";0.0015733074157618806;null;null;null;null;null;null;null;null;null;null;null;null;0.003094990650730541;0.0046080805338239;0;0.03015251397583447;0.0013919759034158167
"2020-05-12T19:04:30-04:00";0.0020701612462599214;null;null;null;null;null;null;null;null;null;null;null;null;0.003985605942773522;0.005265352270081282;0.000001608293695987104;0.022577895697731738;0.0034505315053496594
"2020-05-12T19:05:00-04:00";0.0018201949318800174;null;null;null;null;null;null;null;null;null;null;null;null;0.003338071229049814;0.000648306388012516;0.000002072475247524574;0.02119982685174238;0.0014942025332330966
"2020-05-12T19:05:30-04:00";0.001572241721234628;null;null;null;null;null;null;null;null;null;null;null;null;0.003497217867973099;0.0005935613366366142;0;0.05272974340818641;0.001967128654088064
"2020-05-12T19:06:00-04:00";0.0013975477171300885;null;null;null;null;null;null;null;null;null;null;null;null;0.003162040640621544;0.0007196031938441899;0.0000023242311943307706;0.023809084155126285;0.0017488580446887159
"2020-05-12T19:06:30-04:00";0.001975563609297929;null;null;null;null;null;null;null;null;null;null;null;null;0.003474652302062938;0.0006624906363219894;0;0.022625450309739312;0.0017829426523296196
"2020-05-12T19:07:00-04:00";0.001513886584216198;null;null;null;null;null;null;null;null;null;null;null;null;0.0026221553874344996;0.006033978375418872;0;0.028220458187191884;0.002933573732676064
"2020-05-12T19:07:30-04:00";0.001632092535356261;null;null;null;null;null;null;null;null;null;null;null;null;0.003295572153948317;0.0008338681987360539;0;0.051366819858869685;0.0027230656035765275
"2020-05-12T19:08:00-04:00";0.0012534952348065864;null;null;null;null;null;null;null;null;null;null;null;null;0.0034690284415507143;0.000696288091068233;0;0.023173777137900566;0.0016189556433659695
"2020-05-12T19:08:30-04:00";0.0025932601986250006;null;null;null;null;null;null;null;null;null;null;null;null;0.0027881011176156462;0.005719374703651142;0.0000018083375515221806;0.02310702082858013;0.0014664329621693446
"2020-05-12T19:09:00-04:00";0.0014124842523237048;null;null;null;null;null;null;null;null;null;null;null;null;0.003353916441693407;0.003229673166539838;0;0.02160490069911004;0.0013899391944228363
"2020-05-12T19:09:30-04:00";0.0015002459149883304;null;null;null;null;null;null;null;null;null;null;null;null;0.004980457261352266;0.007287017790414708;0.0000012421164735831602;0.022250297746080873;0.0027095380028679937
"2020-05-12T19:10:00-04:00";0.0011755689097756887;null;null;null;null;null;null;null;null;null;null;null;null;0.0031537806749237173;0.005315781753130669;0.000004482592024539876;0.018322334221235186;0.0013915955480685491
"2020-05-12T19:10:30-04:00";0.0008658378136197879;null;null;null;null;null;null;null;null;null;null;null;null;0.0036625534486245032;0.005123533880689737;0;0.016481193893862024;0.0012966310286130728
"2020-05-12T19:11:00-04:00";0.0009143018235385436;null;null;null;null;null;null;null;null;null;null;null;null;0.003548219928983732;0.003300449205949135;0;0.01613151740472133;0.0013994308038265753
"2020-05-12T19:11:30-04:00";0.0008534056177234814;null;null;null;null;null;null;null;null;null;null;null;null;0.003598166553939758;0.0005980766557125127;0;0.06215103293014267;0.0027349054481743936
"2020-05-12T19:12:00-04:00";0.0008754299438790179;null;null;null;null;null;null;null;null;null;null;null;null;0.003724235616903657;0.005430293468599794;0;0.08076996383170289;0.0019368060539348903
"2020-05-12T19:12:30-04:00";0.002102344890021417;null;null;null;null;null;null;null;null;null;null;null;null;0.00322511983894563;0.0006917011131558461;0.0000018454340821822033;0.023818881849526106;0.0017835519493494985
"2020-05-12T19:13:00-04:00";0.0016555349426809565;null;null;null;null;null;null;null;null;null;null;null;null;0.003354016633273048;0.0007250039857901785;0;0.027494538926513976;0.0012034336634973808
"2020-05-12T19:13:30-04:00";0.001549636725035525;null;null;null;null;null;null;null;null;null;null;null;null;0.0031352063812182915;0.007049236930424583;0;0.044625173786876866;0.0020036030851846927
"2020-05-12T19:14:00-04:00";0.0015411130148960765;null;null;null;null;null;null;null;null;null;null;null;null;0.004895507871801916;0.0006111652989447364;0;0.019765301233206748;0.0017991460385008242
"2020-05-12T19:14:30-04:00";0.0015430316033467806;null;null;null;null;null;null;null;null;null;null;null;null;0.0036898631047641937;0.0067803377049180874;0.0000016215192778458416;0.02788492179880484;0.0028486640300972293
"2020-05-12T19:15:00-04:00";0.001389483327955202;null;null;null;null;null;null;null;null;null;null;null;null;0.0031761023031601087;0.0006581275078643471;0.000004284428938670654;0.029153398674398104;0.0013971269933730137
"2020-05-12T19:15:30-04:00";0.0016484911774686647;null;null;null;null;null;null;null;null;null;null;null;null;0.0038155440564501177;0.007708518936218929;0;0.023712493102293414;0.0024025807898895154
"2020-05-12T19:16:00-04:00";0.001378917883075125;null;null;null;null;null;null;null;null;null;null;null;null;0.0030970645519077748;0.0005786841102984174;0;0.02633793773068276;0.0018742508741715043
"2020-05-12T19:16:30-04:00";0.0018496480059715882;null;null;null;null;null;null;null;null;null;null;null;null;0.0033954593128390736;0.0006221620668365801;0;0.024525984372974183;0.001594857095247632
"2020-05-12T19:17:00-04:00";0.002123071732350521;null;null;null;null;null;null;null;null;null;null;null;null;0.003775736476161034;0.0005987470682120612;0;0.02867772262992387;0.003083059476722257
"2020-05-12T19:17:30-04:00";0.0012160509949558748;null;null;null;null;null;null;null;null;null;null;null;null;0.0029519201996816144;0.008723399766445868;0;0.02225149501762819;0.0019807461934891932
"2020-05-12T19:18:00-04:00";0.0014866353738082684;null;null;null;null;null;null;null;null;null;null;null;null;0.00366411018329938;0.0006185830152074037;0;0.030578654166080313;0.0015580973116016156
"2020-05-12T19:18:30-04:00";0.0011299006019324337;null;null;null;null;null;null;null;null;null;null;null;null;0.0035722136675079654;0.0037976383692850317;0;0.02394555699259601;0.0015656421343213213
"2020-05-12T19:19:00-04:00";0.0015995587744091896;null;null;null;null;null;null;null;null;null;null;null;null;0.003530922019831842;0.0006032242336474732;0.0000016655525529793554;0.024968364109963136;0.004659771656603593
"2020-05-12T19:19:30-04:00";0.0017785814072931916;null;null;null;null;null;null;null;null;null;null;null;null;0.0029223834654180636;0.0006639741859551661;0;0.10028522762090732;0.0018403128891476366
"2020-05-12T19:20:00-04:00";0.0017306345183621217;null;null;null;null;null;null;null;null;null;null;null;null;0.0032828657932252327;0.0006181798930478708;0;0.028046647679719636;0.0018512201959313853
"2020-05-12T19:20:30-04:00";0.0017363050473880183;null;null;null;null;null;null;null;null;null;null;null;null;0.0029851388966153337;0.0006602487485279179;0;0.020789991142217436;0.0013468605307275343
"2020-05-12T19:21:00-04:00";0.0014783272772898822;null;null;null;null;null;null;null;null;null;null;null;null;0.0032647296649125283;0.000655414906896945;0;0.023398514472002772;0.0034325755229284148
"2020-05-12T19:21:30-04:00";0.0021245433608964685;null;null;null;null;null;null;null;null;null;null;null;null;0.0030582156921840735;0.0005996522735279322;0;0.02280271193512296;0.001612993499739992
"2020-05-12T19:22:00-04:00";0.0015289258179764418;null;null;null;null;null;null;null;null;null;null;null;null;0.003930668934833808;0.0007124081668264427;0;0.036412958625726154;0.001854723062892502
"2020-05-12T19:22:30-04:00";0.0021318419146029786;null;null;null;null;null;null;null;null;null;null;null;null;0.0035559161112503845;0.0006414264303211482;0;0.01605388089350595;0.002058649341171109
"2020-05-12T19:23:00-04:00";0.001710985541068371;null;null;null;null;null;null;null;null;null;null;null;null;0.0027557356289763;0.0006140882082410951;0;0.01693372739361845;0.003804966046408167
"2020-05-12T19:23:30-04:00";0.002310105426944989;null;null;null;null;null;null;null;null;null;null;null;null;0.003574316511140881;0.001428807895829222;0;0.034792154035151734;0.002149288663215071
"2020-05-12T19:24:00-04:00";0.0016020020404692798;null;null;null;null;null;null;null;null;null;null;null;null;0.004373960638223389;0.0046352346331048665;0;0.024032803509734718;0.002958506672281869
"2020-05-12T19:24:30-04:00";0.003076274308510623;null;null;null;null;null;null;null;null;null;null;null;null;0.003443448289156588;0.0006185068389820635;0;0.026443386555140645;0.0015048888526860919
"2020-05-12T19:25:00-04:00";0.00170598784792253;null;null;null;null;null;null;null;null;null;null;null;null;0.0035642443570589634;0.0005671622194853368;0;0.023300681507863102;0.003278453765051497
"2020-05-12T19:25:30-04:00";0.001866139175257771;null;null;null;null;null;null;null;null;null;null;null;null;0.003052108431654442;0.0006752029951687768;0;0.05721327518099668;0.0017665044840658342
"2020-05-12T19:26:00-04:00";0.0014697698498792751;null;null;null;null;null;null;null;null;null;null;null;null;0.004467294627531538;0.0006177363716885747;0;0.06645637284871987;0.0015628117128790588
"2020-05-12T19:26:30-04:00";0.001781377052616851;null;null;null;null;null;null;null;null;null;null;null;null;0.004520823147832194;0.0006961605378877577;0.0000017790945455905142;0.03203237367944534;0.003331054981402516
"2020-05-12T19:27:00-04:00";0.0016396532556315865;null;null;null;null;null;null;null;null;null;null;null;null;0.0032612132865272167;0.0006787034170945414;0.0000014441660701501273;0.0173613514935368;0.0030673144039112003
"2020-05-12T19:27:30-04:00";0.001460634628293265;null;null;null;null;null;null;null;null;null;null;null;null;0.0036933566711590954;0.0006076914285709936;0;0.026949094020049746;0.0022991206977798035
"2020-05-12T19:28:00-04:00";0.001596801920267135;null;null;null;null;null;null;null;null;null;null;null;null;0.003939040357399924;0.0006180256571151449;0;0.055250543328120294;0.0011721390714091997
"2020-05-12T19:28:30-04:00";0.0021031613613142737;null;null;null;null;null;null;null;null;null;null;null;null;0.003653752408227136;0.000584715638509797;0.00000202986478015615;0.025777912004923475;0.002029230391479738
"2020-05-12T19:29:00-04:00";0.0021426361798888042;null;null;null;null;null;null;null;null;null;null;null;null;0.0029115972402758684;0.0006271441881386942;0;0.021766961447895673;0.0014602586381427863
"2020-05-12T19:29:30-04:00";0.0017582716792843738;null;null;null;null;null;null;null;null;null;null;null;null;0.0034943346747148417;0.00934821016225455;0;0.027797445776456788;0.0024246162879364794
"2020-05-12T19:30:00-04:00";0.0012000127992771745;null;null;null;null;null;null;null;null;null;null;null;null;0.0049167116871700195;0.0007282614312425514;0.0000017141532278840698;0.0288570464393132;0.0016142771134547889
"2020-05-12T19:30:30-04:00";0.002756019096745916;null;null;null;null;null;null;null;null;null;null;null;null;0.004223811763623159;0.0006585052206929751;0;0.023819754640402202;0.0015202080129240523
"2020-05-12T19:31:00-04:00";0.0017566055869636882;null;null;null;null;null;null;null;null;null;null;null;null;0.003354100783433753;0.0006117318055630306;0.0000024163932718846506;0.022654462490458487;0.001190546179525023
"2020-05-12T19:31:30-04:00";0.001275037446285884;null;null;null;null;null;null;null;null;null;null;null;null;0.003141867896439912;0.0007502034360508407;0;0.024328355000975566;0.0038389338197395667
"2020-05-12T19:32:00-04:00";0.0012357979750779;null;null;null;null;null;null;null;null;null;null;null;null;0;0.005156758577493049;null;0.050933382531152205;0.0017548601981999877
"2020-05-12T19:32:30-04:00";0.0030865930040448117;null;null;null;null;null;null;null;null;null;null;null;null;0.0041573725543230435;0.0006234077600853788;0;0.030869710808580177;0.0013250133132978183
"2020-05-12T19:33:00-04:00";0.000909608104487668;null;null;null;null;null;null;null;null;null;null;null;null;0.002821518607145645;0.0006462161037518009;0;0.017313767115416632;0.0016567788135873644
"2020-05-12T19:33:30-04:00";0.0022595492362494068;null;null;null;null;null;null;null;null;null;null;null;null;0.0028252926692496575;0.0007114829128649139;0;0.017149234267025738;0.002916455620729699
"2020-05-12T19:34:00-04:00";0.001446841679645364;null;null;null;null;null;null;null;null;null;null;null;null;0.004530217522294563;0.0005811808883156195;0;0.12891009700026565;0.0023538566414594273
"2020-05-12T19:34:30-04:00";0.00150107370775932;null;null;null;null;null;null;null;null;null;null;null;null;0.0035900483883995957;0.0006175909253817552;0;0.026246868293113183;0.001360658616963717
"2020-05-12T19:35:00-04:00";0.0007639534298299633;null;null;null;null;null;null;null;null;null;null;null;null;0.0036018237133054088;0.0005732605007243431;0;0.023818073554980328;0.0013060595934095763
"2020-05-12T19:35:30-04:00";0.001020342337130725;null;null;null;null;null;null;null;null;null;null;null;null;0.0033316728203000657;0.004699211036661647;8.435687246385394e-7;0.02326919525945687;0.002272089544546783
"2020-05-12T19:36:00-04:00";0.0008837384044525562;null;null;null;null;null;null;null;null;null;null;null;null;0.004423601772928529;0.0058113496525785974;0.0000015058551927194754;0.04066391176794887;0.0015615116218704306
"2020-05-12T19:36:30-04:00";0.0009708396131804239;null;null;null;null;null;null;null;null;null;null;null;null;0.0034471611147841746;0.0006052869281724783;0;0.009846105422257364;0.001386163791713681
"2020-05-12T19:37:00-04:00";0.0007914358084047032;null;null;null;null;null;null;null;null;null;null;null;null;0.003611722649483763;0.0006200632354929486;0;0.019150958068336502;0.004312554569096992
"2020-05-12T19:37:30-04:00";0.0011378718083311702;null;null;null;null;null;null;null;null;null;null;null;null;0.0038877755707885635;0.007026473757677292;0;0.01746064226817046;0.003058631680594885
"2020-05-12T19:38:00-04:00";0.0009226850035227535;null;null;null;null;null;null;null;null;null;null;null;null;0.004636321613703318;0.0006278807989691009;0.0000032662052541483912;0.09748271149085573;0.0011620004475083113
"2020-05-12T19:38:30-04:00";0.002190371018851728;null;null;null;null;null;null;null;null;null;null;null;null;0.0038377538852782953;0.006761305217536086;0;0.01158668030652813;0.0016410520491988237
"2020-05-12T19:39:00-04:00";0.0009387217861147792;null;null;null;null;null;null;null;null;null;null;null;null;0.0031676303316055827;0.0006586224702563175;0;0.015920893793105097;0.0012313220787604508
"2020-05-12T19:39:30-04:00";0.0010881884075080513;null;null;null;null;null;null;null;null;null;null;null;null;0.003644542915185333;0.0007016169741040039;0.0000035152223190932393;0.016977143975974003;0.001476419558094534
"2020-05-12T19:40:00-04:00";0.0010428086440793906;null;null;null;null;null;null;null;null;null;null;null;null;0.003640730385949225;0.0006074527527257428;0.0000019540711527406444;0.04673417504393867;0.0017397697062748346
"2020-05-12T19:40:30-04:00";0.0024600056598784725;null;null;null;null;null;null;null;null;null;null;null;null;0.004151398839510514;0.0006123383130455591;0;0.022510505760873673;0.0014652248187651132
"2020-05-12T19:41:00-04:00";0.0008971556817589288;null;null;null;null;null;null;null;null;null;null;null;null;0.0033761672345827614;0.0007119375382388307;0.000001972820252019977;0.010451157952283161;0.0014862346580738965
"2020-05-12T19:41:30-04:00";0.0014844306405772966;null;null;null;null;null;null;null;null;null;null;null;null;0.003178079528808834;0.005086978518007747;0;0.017787453393539755;0.0019279781890659902
"2020-05-12T19:42:00-04:00";0.0007434873147450414;null;null;null;null;null;null;null;null;null;null;null;null;0.005187040489367807;0.006058803613763169;0.0000018166625402322856;0.1269450451373007;0.0010855606880556964
"2020-05-12T19:42:30-04:00";0.003965064768802997;null;null;null;null;null;null;null;null;null;null;null;null;0.002877693754378347;0.000584490622105532;0;0.019589900096589598;0.0020578473608290336
"2020-05-12T19:43:00-04:00";0.000644586678508034;null;null;null;null;null;null;null;null;null;null;null;null;0.003943838984395538;0.004372075808607524;0;0.02175838915031581;0.0012143880254654907
"2020-05-12T19:43:30-04:00";0.0027068085106382645;null;null;null;null;null;null;null;null;null;null;null;null;0.0032401418700763393;0.0005780038495378275;0;0.016086006504580093;0.003479266142685014
"2020-05-12T19:44:00-04:00";0.0006875390312643761;null;null;null;null;null;null;null;null;null;null;null;null;0.003739937832844074;0.0006330833439939035;0;0.0409014574977925;0.0014046686143572688
"2020-05-12T19:44:30-04:00";0.0023666988727859134;null;null;null;null;null;null;null;null;null;null;null;null;0;0.0007323386433324752;0;0.019708882183253458;0.0017470379676160087
"2020-05-12T19:45:00-04:00";0.0013950570567987388;null;null;null;null;null;null;null;null;null;null;null;null;0.002925517329093775;0.004596797095717225;0.000003035777789751679;0.015462166599938786;0.0012876230832216684
"2020-05-12T19:45:30-04:00";0.0012734703553192231;null;null;null;null;null;null;null;null;null;null;null;null;0.0033004958419028127;0.0005870532054075129;0;0.021025603211203652;0.002152199334799112

==> figs/eval/cluster/k8s/node3.csv <==
Time;"job11";"job17";"job19";"job23";"job26";"job32";"job33";"job36";"job40";"job7";"job8";"kube-flannel-ds-amd64-gpf4n";"kube-proxy-dtjgp";"node-exporter-wwfwj";"weave-net-4sqq4"
"2020-05-12T17:44:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004901697559515027;0.004102120913626989;0;0.0016017257505434002
"2020-05-12T17:45:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00355732469135799;0.004616693546694594;0.000002242280763612622;0.0035132685282141763
"2020-05-12T17:45:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003395634084544651;0.0005792624008302395;0;0.0024190917758672597
"2020-05-12T17:46:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030711494924456125;0.005152089411235554;0;0.0015642066609034588
"2020-05-12T17:46:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004633843023908341;0.0046299769885530155;0;0.003244319057082116
"2020-05-12T17:47:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033666951396444642;0.006465979385745115;0;0.0013298641956477441
"2020-05-12T17:47:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003120066033965876;0.008081850551742258;0;0.0014619792488424082
"2020-05-12T17:48:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033640706371191576;0.0008326710491487063;0.0000033537861834980274;0.001581092789178986
"2020-05-12T17:48:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035739933990147823;0.003535207916519441;0;0.003310020087847721
"2020-05-12T17:49:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0028137775456345687;0.0034869875595365508;0.000005350048550423422;0.0017853129644803335
"2020-05-12T17:49:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002930126832984249;0.0062223255378858885;0;0.001374392463328271
"2020-05-12T17:50:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037994562965897377;0.005592220901466141;0;0.001028308023909861
"2020-05-12T17:50:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0047047238961730594;0.0005545299660026414;0;0.0010923625756334037
"2020-05-12T17:51:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0027644502796939003;0.004362027573142647;0;0.0017312619856251375
"2020-05-12T17:51:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034189205472243286;0.006280587317530588;0;0.0010836775913027443
"2020-05-12T17:52:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033115849317055263;0.0054824196907743445;0.0000018844416046734234;0.0014052150774860037
"2020-05-12T17:52:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004414466131816895;0.005702870129870105;0;0.0012117865488739657
"2020-05-12T17:53:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036214975129641113;0.0005699128222295901;0;0.0011306827448833653
"2020-05-12T17:53:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003508142363418689;0.0005938507604563166;0;0.0018503564596232265
"2020-05-12T17:54:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003590533678957005;0.004661560801438434;0;0.0020794429144534127
"2020-05-12T17:54:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004455892577281296;0.0007263886253453595;0;0.0015217521839080356
"2020-05-12T17:55:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003555479695431474;0.006076836025015441;0.000003025197595082088;0.0017705529358068611
"2020-05-12T17:55:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003130099361981432;0.0059581903903565435;0;0.0011640073399307035
"2020-05-12T17:56:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003053936364404438;0.006645115241635554;0;0.00631746730186657
"2020-05-12T17:56:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003931198973753134;0.0032837877405943014;0;0.0012468578935941267
"2020-05-12T17:57:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.001979943526273311;0.0030766615187018073;0.000002678644110913265;0.001216830508474607
"2020-05-12T17:57:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029483645925402814;0.007209410036401223;0;0.0030492252966003858
"2020-05-12T17:58:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0041257192891353345;0.005775887216076797;0;0.0017340991805191114
"2020-05-12T17:58:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0028970723343121414;0.004803254772982539;0;0.001855921546304548
"2020-05-12T17:59:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032237393671317015;0.0005990097242012379;0;0.0012047357043657486
"2020-05-12T17:59:30-04:00";null;null;null;null;null;null;null;null;null;13.502472314878398;2.8876434131823214;0.002690899462558184;0.00024312031743301552;0;0.0020803453339442828
"2020-05-12T18:00:00-04:00";2.024943385930946;null;null;null;null;null;null;null;null;1.1345262978274946;12.937240960521551;0.0015947137562865657;0.00023317243448670887;0;0.0008863731098332135
"2020-05-12T18:00:30-04:00";5.898396374718123;null;null;null;null;null;null;null;null;0.7619976696074768;8.716224162646148;0.00208366225635737;0.00024081615426339829;0;0.0007197027164586591
"2020-05-12T18:01:00-04:00";7.2604649965562915;null;null;null;null;null;null;null;null;0.5978840525620928;8.210406774071904;0.0016933355432578524;0.0002281108677018511;6.011342155010121e-7;0.0012206059575852585
"2020-05-12T18:01:30-04:00";6.255179490105268;null;null;null;null;null;null;null;null;1.085927098626066;8.784486450721916;0.0017083502897618581;0.0026544671467148666;0;0.0011979360462928891
"2020-05-12T18:02:00-04:00";6.86317678321241;null;null;null;null;null;null;null;null;1.0753193328930737;8.131414923167748;0.0015978452694278852;0.001989243758212952;0.0000010022770398480667;0.0008929642577159434
"2020-05-12T18:02:30-04:00";6.484606057630108;0.6153573481860922;null;null;null;null;null;null;null;1.0071852906166736;6.892973905942754;0.001916500958201616;0.002124538162505336;0;0.0009891628890080213
"2020-05-12T18:03:00-04:00";6.132324089744112;1.3516688677215685;0.3747120941820595;null;null;null;null;null;null;1.0669294786854677;6.68016695283726;0.001599192887256361;0.0002389825521722774;0;0.0011003716054413357
"2020-05-12T18:03:30-04:00";5.282848959172398;1.1295578337533838;0.499768868741226;null;null;null;null;null;null;1.0364515370090193;7.86574634785193;0.0016431577550248867;0.0003232052932112852;0;0.0006371166830460688
"2020-05-12T18:04:00-04:00";3.9672956914500497;2.6230591733171083;0.8943244095800883;0.6092060827972262;null;null;null;null;null;1.0911354235754898;8.784668458510685;0.0014645023272681246;0.002028455516372752;0;0.0012420089770901583
"2020-05-12T18:04:30-04:00";1.6668102346197118;4.628320533074165;1.0841917080636603;0.6200631409815068;null;null;null;null;null;1.180789995229299;7.4805365069236345;0.0017620689472133421;0.00023430301996251932;0;0.0005276946464435197
"2020-05-12T18:05:00-04:00";5.163334621797156;3.876225800369066;1.4686020848845223;1.1013203659755648;0.911201528833637;null;null;null;null;0.9204498464566933;0.6407270444872155;0.0016337831506231478;0.0024288807348917933;0;0.0017231860353569004
"2020-05-12T18:05:30-04:00";5.325748830576955;3.4854784847217086;3.0618811272835726;0.9096864595753372;0.9868378622584848;null;null;null;null;1.0663714127252886;1.4697838151138776;0.0018177398311192267;0.003499837996806928;0;0.0007010458978773606
"2020-05-12T18:06:00-04:00";0.2716447266164844;6.135090420633355;5.663228110833289;0.3340777721043744;1.3414552697686755;null;null;null;null;0.26198433413113237;1.103983392257638;0.0021265374088414377;0.0002286859774822685;0;0.0008309472446141958
"2020-05-12T18:06:30-04:00";0.3653443824355558;6.066930136593404;5.913864173066192;0.20705995555212567;1.065201148032442;null;null;null;null;0.28280806179013634;1.662213914226199;0.0019319990935640456;0.0033286629132513435;0;0.0004894529099488815
"2020-05-12T18:07:00-04:00";0.3163493827298008;7.810216408112422;5.3783842021454875;0.6977057362912544;0.53758521933466;null;null;null;null;0.3530309846124635;0.885631114982845;0.001814525003919544;0.002541392972692854;7.57153312654662e-7;0.00047986026592799385
"2020-05-12T18:07:30-04:00";0.37883883411404745;8.135375720477644;5.360592238072882;0.6876173415689818;0.5448715644015634;null;null;null;null;0.45500782352941305;0.5821713557133574;0.0018020494203781746;0.0027164705821207846;0;0.0004197381312584741
"2020-05-12T18:08:00-04:00";0.35006247522793577;7.525417175418058;5.213062172399061;0.6599481519277927;1.2525027550869088;null;null;null;null;0.4705613941894997;0.3634442623147619;0.0017303532562128372;0.00023958108397598824;0.0000011257646635480844;0.0008493451848697062
"2020-05-12T18:08:30-04:00";0.34907943737778396;8.1440229783139;4.604541152012499;0.9169659435065406;1.0770692031071352;1.0591882192495923;null;null;null;0.38166967119674367;0.3841848782179711;0.0019509097298926403;0.0002498723769547538;0;0.0010478615542208103
"2020-05-12T18:09:00-04:00";0.7188554662264264;8.119654882676153;0.5717014528801414;0.7465993768161231;0.9960231844452638;2.0322500118677906;null;null;null;0.5126881747562911;2.3727085810112962;0.0014334280545276008;0.0024299812605325845;0;0.0003951107114514023
"2020-05-12T18:09:30-04:00";0.42355618764281266;9.721924400332668;0.5166892040305254;0.3331197692029238;0.9990894439954948;0.9981726160274266;null;null;null;0.24980515303003023;2.404842014195745;0.0014347532077363082;0.00025309909643007954;0;0.0013353700487964098
"2020-05-12T18:10:00-04:00";0.2651580544620845;9.091795075278275;0.6099089273416389;0.5125786438709681;1.0840586168066373;0.7278492675159237;null;null;null;0.24989753240950194;3.2769530416043167;0.0014232622330962509;0.0023082943105980735;0;0.000725461893349188
"2020-05-12T18:10:30-04:00";0.2605811082251022;8.044250234302606;1.281825561380195;0.4221768527966151;0.6041502538308627;0.4597503351615498;2.3170927731598603;null;null;0.24976484215207084;4.157702320663225;0.0018353935483870587;0.003047034794710981;0;0.0005656125348889517
"2020-05-12T18:11:00-04:00";0.2498251027452758;6.866039961390327;0.4942774313177311;0.5193138333918761;0.8763943744445457;0.8252150178185742;2.6999240891997127;null;null;0.2772393070705919;3.227142874838588;0.0015087538576875207;0.002722669237013305;0;0.0006510300624190141
"2020-05-12T18:11:30-04:00";0.2536170859643245;4.104962055951487;0.48273085212447864;0.8158833737888838;1.2162079647663309;3.5221998492837256;2.1274911136987495;null;null;0.4517576080834116;2.768928790013073;0.0015934850265881943;0.003823379605441103;0;0.0005672214994415545
"2020-05-12T18:12:00-04:00";0.44092779508589597;1.2463925974403436;1.650238002162851;0.854332754372661;0.9764556007600215;3.5498746883544317;2.0951930109858914;0.6374175451257603;null;0.5309484775167619;3.9604645753812604;0.0014583136798392885;0.00030983159409890033;0;0.000997607382018983
"2020-05-12T18:12:30-04:00";0.18189104671370046;2.5157478839932046;0.9708597248835528;0.4799386412432554;0.6341456466351242;1.829576989554374;3.96190062645503;0.1656815075919889;0.23697247389939405;0.6232264738838288;3.6293584864864963;0.0018037334040297867;0.0024937069012178313;0;0.0014670426201113529
"2020-05-12T18:13:00-04:00";0.1695717803978993;0.8488855644179116;2.574712415867201;0.21432099685183995;0.3320670036698479;2.1369161921994646;4.540875389713612;0.6352812798213744;0.21268064846473028;0.227492040769388;4.541227952055495;0.0017591859221085413;0.0016629041188672461;0;0.0003673125986738292
"2020-05-12T18:13:30-04:00";0.6633066174049318;0.360244231506181;0.49600207174470184;0.21720786129291395;0.318545563183893;2.5272997108897175;5.411035957316536;0.619482653512431;0.2519757394215319;1.0555495879558565;3.237339759389436;0.0014662217619784215;0.0019209054114412752;5.43480687653452e-7;0.0008271108196733984
"2020-05-12T18:14:00-04:00";0.7316417611978517;0.340768314812451;0.6775699190104525;0.33167586520042547;0.361697446118486;4.7610825801465895;3.5379996327207945;0.33308743760090426;0.5559058562133108;0.4308575369304765;3.7222276701589765;0.0014258091325049583;0.0022197678525190234;0;0.0005500008275779513
"2020-05-12T18:14:30-04:00";0.35699714240734787;0;0.5598099204192193;1.0371562666607759;0.30978260394245094;4.2064254077337235;4.605568779390863;0.26998744659435114;0.340509697740964;0.4996552206983274;3.3871572019720326;0.0015124979421224309;0.00023966136514287393;0;0.001963503661818465
"2020-05-12T18:15:00-04:00";1.2139597854380824;0.7718909203427698;0.24991833662409932;1.0569720843330468;0.24976827877991017;1.9098953864315338;4.091082932843133;0.6855415611019285;1.4489716579254603;1.0845049939000735;2.66620303907565;0.001677635654990771;0.003252841511644904;0;0.0006140045510367847
"2020-05-12T18:15:30-04:00";3.0127118771518986;0.2537153584091243;1.1978830855163805;0.9809794626897607;0.4900606941176465;0.6476284929772287;2.3009792178392936;0.5179111246786634;1.795135084930619;0.68211273484158;6.446860552040654;0.0014296581271228312;0.002572733166039221;0;0.0007183070207640799
"2020-05-12T18:16:00-04:00";2.9000750570302554;0.3331167477285913;1.9985194202695988;0.3330524420812211;0.3723593284207616;0.7076308932732317;0.3644559376820583;1.2188117678836596;0.3370771111215565;0.3879052883623774;6.742028291115318;0.0013070961755415884;0.002601235598460558;0.0000017800509407611572;0.000671245627672102
"2020-05-12T18:16:30-04:00";1.8455358547742777;0.35029030322542115;0.408481535887234;0.4160950135040437;0.6875134291420836;1.352734387317684;0.360616858104334;1.026786095352222;0.42623964359748134;0.6240698406209227;7.746305415832587;0.0017365546311995505;0.0002500448828605004;0;0.000716545377229603
"2020-05-12T18:17:00-04:00";0.37577887485692635;1.5861393411308686;0.41046403611699606;0.2821589309710348;0.6311134065260579;3.8794876730407624;0.38177378171396487;1.0731746696713753;0.40468555701976655;0.4873048529021461;6.56885235913492;0.001788719349866822;0.0002485909974346711;0;0.0014661895876425237
"2020-05-12T18:17:30-04:00";0.7394069041160791;0.42913907164410636;0.2535753709811199;0.31029217037726253;0.5349369379808667;2.7202730508370565;1.8225393411348227;1.1054858456742804;0;0.999117338188663;7.030642658736535;0.0014443602086956894;0.002795473663588284;6.070033670032433e-7;0.0007578046192510881
"2020-05-12T18:18:00-04:00";3.1566301797619665;1.4862187284089012;0.26336831707572955;0.603359768194374;0.37524443245569317;0.619905840669867;1.313144498884896;1.074859450311778;0.26496497032221483;0.9981762579515504;7.043311837559631;0.0018417420285123298;0.0023843593277844567;9.910616217854242e-7;0.0008537866728907728
"2020-05-12T18:18:30-04:00";null;0.6817258946274419;0.3643393995634339;0.7299011830267658;0.49900210228306957;0.752161481995279;1.4591950827477962;1.0151366156462582;1.46385930947202;1.0516134868089757;7.313797632384877;0.0016489364980867482;0.002401026224066535;0;0.001364004189594813
"2020-05-12T18:19:00-04:00";null;1.1181070896097092;0.5027537091009681;0.5160609367715168;0.7446180758733966;0.5752064915090035;0.6532172100514675;1.1523472175017866;0.697671693329466;0.49973424180130077;9.060566250502323;0.001645469674556317;0.0002884765249301843;0;0.0014048595287928858
"2020-05-12T18:19:30-04:00";null;1.8044564509109655;0.4698939832257362;1.0095129570727863;0.6699930171299049;0.7053657546632566;1.7886424886877783;0.39483700240615943;0.5941081979608379;0.899063199711352;6.877394009990618;0.0014011347780129666;0.0025457463897255407;0;0.0005851323610344631
"2020-05-12T18:20:00-04:00";null;1.6739632484018503;0.7810773273480589;1.0349199762636498;0.7550811565228287;0.40826589081030856;1.39284162512413;0.5179579667607247;0.5587078080283391;0.7451581915971619;8.380239597631329;0.001833256973674761;0.0018409304466566767;0;0.0005413635580057402
"2020-05-12T18:20:30-04:00";null;1.9259030044907313;0.34211396740740874;0.7965858902883131;0.7253896478873232;0.3328775287948949;0.5025507410493784;0.4959688028026517;0.7648224973613053;0.8562959062847574;8.87807024380431;0.001838556715421504;0.0036403092727274548;0;0.0005054111065404526
"2020-05-12T18:21:00-04:00";null;2.732858816104641;0.5750454967942407;0.3375773702551331;0.6535248681846585;0.4995584811819036;0.4719127092133556;0.9495767629738083;1.0710070518281074;0.8134090286986587;7.149603592987938;0.001710013832675879;0.003387430216147672;0.0000014458460200086394;0.0005628397350994177
"2020-05-12T18:21:30-04:00";null;4.368887806422897;0.42379104527804967;0.5766978846107216;0.24727528342798202;0.4934155080997716;0.4211290323000779;0.4932658702692393;2.198443568722074;1.0625114697583815;6.194252742198868;0.001576606120245915;0.002603620178041364;0;0.0008411748802019114
"2020-05-12T18:22:00-04:00";null;0.4526889645696314;2.1524850979979617;0.8153655357618826;1.2515189718998891;3.298889410542669;0.6772691192754179;1.1579330975869206;2.216758291493045;1.0483899511756163;1.9211247195723;0.0015346791395637798;0.003914709517697041;0;0.0007885233547351034
"2020-05-12T18:22:30-04:00";null;1.57943835383386;2.1881535892687154;0.9932196536623114;0.5084965393873723;1.3415688113791828;0.3838215531792358;1.0070365707821591;2.193035345201878;0.4061606024659448;4.681422251890926;0.001685224622910424;0.0002496447164548864;0;0.001454734966601128
"2020-05-12T18:23:00-04:00";null;2.5161201733258816;2.1881535892687154;0.9222074878174672;0.7065242282503007;1.084255866345305;1.2512300172088895;1.3087655657967172;1.7405446366991064;0.3491820436624669;3.848409446963011;0.0021150488839576207;0.0026426566829788715;0;0.0003857123427158582
"2020-05-12T18:23:30-04:00";null;4.300836811791481;null;0.574252040030022;0.6236693356816796;2.725802960883756;3.5535821882539405;0.9486501385602572;0.4625375021747938;1.1448678532741368;null;0.0012973151372387534;0.0032347781567685146;5.977984475376318e-7;0.0008373715840530033
"2020-05-12T18:24:00-04:00";null;7.034385672740555;null;0.38507777618935846;0.3750381520524556;4.054002510845106;2.0122639973933287;0.7015709420435464;0.3603432224466416;1.1058913543583724;null;0.0020134224678583397;0.00254796849990385;8.029871977239595e-7;0.00044637724767257686
"2020-05-12T18:24:30-04:00";null;7.529606848555374;null;0.34463637470413166;0.41188604544230356;3.4101578571236333;3.3244804397869974;0.42025160730178296;0.4351595581157668;0.42425481096977175;null;0.0016810977030352074;0.0018782271989060734;0;0.00044554332118002015
"2020-05-12T18:25:00-04:00";null;6.10167964421521;null;0.5494418654449579;0.48151103116217525;3.615300047879464;4.210846842414079;0.2923822399530841;0.29495570895303785;0.458911524740448;null;0.001809243833171141;0.0028543630377208884;0;0.0006117957031638343
"2020-05-12T18:25:30-04:00";null;5.325114961517027;null;0.31910950546898176;0.80248237149731;2.3121961954710684;6.213832996084378;0.3012011756929913;0.685210556656148;0.962332867432733;null;0.0016968555334659439;0.0032599009152406875;0;0.0007611030494306388
"2020-05-12T18:26:00-04:00";null;5.234347829113905;null;0.36456006839845534;1.0107013874025306;0.29480696299280973;7.518634460688992;0.259477677084169;0.6362751436706124;0.6564175015548415;null;0.0018753204840876764;0.00026299005002462675;9.735066233441119e-7;0.0006410596432552645
"2020-05-12T18:26:30-04:00";null;4.824828050393333;null;0.4825506891529758;1.1757391168573372;1.2720712112943704;3.959785116345048;0.33314452068813505;1.3027246177520315;0.9168963469401515;null;0.0019012835879577315;0.000255904464198827;0;0.0019523838253042254
"2020-05-12T18:27:00-04:00";null;4.908411780105914;null;1.0368698456685441;1.003474368732902;1.2216652324524284;5.162879489031861;0.5218325147662068;0.9033718927248889;0.9992432872097282;null;0.002078865443620492;0.0022854269392984833;0;0.000563889269511863
"2020-05-12T18:27:30-04:00";null;5.163461427270411;null;1.1226949060079197;0.5040403615004131;0.6276120882170464;6.111305139954847;0.9148283975990494;0.8373843857711367;0.6239298909157638;null;0.0017343432258795878;0.0031163436944396054;6.036662899122937e-7;0.0007407076524757565
"2020-05-12T18:28:00-04:00";null;5.070495611487488;null;1.0323409384326934;0.5344702514749279;0.4169420990368535;6.314967977232206;1.0127995474744937;0.42039071319046384;0.9710665102895744;null;0.0015723592285030487;0.001506467632850105;6.74188816016794e-7;0.0006967737626246954
"2020-05-12T18:28:30-04:00";null;7.046251215014809;null;2.001064936276802;0.4460750528568845;1.036467634942316;4.632635910925207;0.6749342352941191;0.44190907098618765;1.0566378174814715;null;0.0017253426154009324;0.0016340186825951248;0;0.0014751388948097757
"2020-05-12T18:29:00-04:00";null;5.3388206137501735;null;1.0209723451334816;0.33345273858886587;1.1432368533359583;4.260642930253924;0.5373563351865892;1.7733253094604648;0.48601796987914675;null;0.0022995977386393047;0.0028243529557104826;0;0.0014002687895395421
"2020-05-12T18:29:30-04:00";null;4.641238003547032;null;0.9381965297360246;0.37134934205250764;1.250444253180231;4.897442441429147;0.9977711289215057;3.171888504531718;0.5458131836970069;null;0.0011763049461049949;0.00441939836586494;0;0.0005728161794065893
"2020-05-12T18:30:00-04:00";null;5.188617337343494;null;1.0195084729172796;0.5236518392991781;0.8415975074518189;5.376830330254559;1.0330026338266347;2.4319335234403443;0.3681536191416948;null;0.0015226668501863343;0.002327165694719356;0.0000023538644036866085;0.0005791518828451602
"2020-05-12T18:30:30-04:00";null;6.488298676007524;null;0.6636563280304397;0.4460983942986906;0.49313975706957924;5.517480179234727;0.7677125629151073;0.48076918277590075;0.3569600261360957;null;0.001632406849734491;0.00025085450381660476;0;0.0015403413033193243
"2020-05-12T18:31:00-04:00";null;8.363331132323864;null;0.6544961898044508;0.510388227805964;0.3282980513058013;5.224015763266655;0.5576470836581202;0.4308760889192935;0.32391166035149693;null;0.0019016224794055907;0.0025867790430039875;0;0.0008043188446281638
"2020-05-12T18:31:30-04:00";null;null;null;1.0709879111947065;1.1557943320891895;0.5686787859506637;9.082188528429166;1.6915501920091216;0.6610688552726613;0.713566138224795;null;0.0017574656936755937;0.0033937286203939033;5.06465949820621e-7;0.001178130478364161
"2020-05-12T18:32:00-04:00";null;null;null;0.496517628744679;1.1380458113574574;4.426067854617754;7.699488224431472;0.46233529744261836;1.3068966906118205;0.4582738135616846;null;0.0017719136978884852;0.0023237879587794485;0;0.00062240457953703
"2020-05-12T18:32:30-04:00";null;null;null;0.24984826369801194;0.6156867874373768;7.7338772833827685;6.166992883324912;0.48437285540821123;0.6371327161817216;0.24987043158197214;null;0.001802313303994681;0.0030983336110648827;0.0000013011996015766224;0.001458203754162765
"2020-05-12T18:33:00-04:00";null;null;null;0.24986293517174585;0.49973616152586886;7.889737119117533;6.212484127569411;0.3872933569006891;0.5750376948282736;0.24984643271621032;null;0.0022938037280703827;0.002418921465968642;0;0.0006306163417420197
"2020-05-12T18:33:30-04:00";null;null;null;0.23739533876368374;0.5272348548066239;10.168675157990668;3.9696062204833726;0.22817804782866444;1.202059404381751;0.22810035041207738;null;0.001808011096449018;0.002519535012853704;0;0.0009320984691766318
"2020-05-12T18:34:00-04:00";null;null;null;1.0212116068941246;1.0538557133403468;0.8205084032576022;10.441038222614646;0.44639629828444943;1.154900390870005;0.7500897757600936;null;0.001789955590686668;0.0034790486708363684;6.076142307826717e-7;0.0010276309453520855
"2020-05-12T18:34:30-04:00";null;null;null;1.1321895396458959;1.1057246991619563;0.7937939348308363;10.804874811855365;0.7222699444360557;0.6915838440612347;0.5844230048829642;null;0.001271240027791558;0.0020660703906009792;0;0.0015434049364246695
"2020-05-12T18:35:00-04:00";null;null;null;0.6882984091701523;1.055666941395842;1.1329938768747627;4.637599459017938;1.0324965327363036;3.3328555346449864;0.6018013621560018;null;0.0023622059202055568;0.0002326810913085356;0;0.00041019216968358254
"2020-05-12T18:35:30-04:00";null;null;null;0.5980564839639443;1.0496769628884288;1.5845801814934666;6.6461370000717555;1.0015394371089839;3.928579528497412;1.2209472625371922;null;0.0015077929566560831;0.0026477800250779174;0;0.0008789119152589212
"2020-05-12T18:36:00-04:00";null;null;null;1.6618871020480166;1.0396436054071563;1.029422930197625;8.513504471582314;0.5159438750735369;0.6547374257767674;1.8653173559050777;null;0.001785994389700128;0.002721767366282854;0.0000014545622802151434;0.0007491074598676267
"2020-05-12T18:36:30-04:00";null;null;null;1.0377364640736435;1.1037598068199026;2.5803936354881043;7.009710399817675;0.6640599116097874;1.596543493084696;1.9932640019130161;null;0.0016579932694269983;0.002347132267199742;0;0.0009910372102738866
"2020-05-12T18:37:00-04:00";null;null;null;0.4633584538267829;0.7479295352135433;3.8486949786814257;7.785761141651006;0.5226474155974401;0;null;null;0.002001201675097109;0.00021329684264972493;0;0.0003883676457600766
"2020-05-12T18:37:30-04:00";null;null;null;0.30314210209631537;0.30959180286705557;3.864381444312794;7.345644735445418;0.3723591136676539;0;null;null;0.0017196061036973654;0.002734939629517233;0;0.0008544772213079869
"2020-05-12T18:38:00-04:00";null;null;null;0.41276631275952597;0.4780938504781704;6.704518910833898;7.13469152735963;0.9440065503544268;null;null;null;0.0012704171507846957;0.002448628844884356;0;0.0005483318471570909
"2020-05-12T18:38:30-04:00";null;null;null;0.4222298335130417;0.6429748905003121;6.969698576093442;6.998953699447302;1.0869160793009733;null;null;null;0.0015284230651573534;0.003451081186645373;0;0.0027081428321343863
"2020-05-12T18:39:00-04:00";null;null;null;1.0350008530295745;0.7317058178911828;6.134952430156499;7.421199494039607;0.5333488328693434;null;null;null;0.0021727482550980694;0.00021011283126391486;5.731540357175352e-7;0.0005048069208613348
"2020-05-12T18:39:30-04:00";null;null;null;1.916830164750945;1.3497793082441683;11.844711470695112;null;0.9470633715968905;null;null;null;0.0012141318275157983;0.002372320842971102;0;0.0007064551507113969
"2020-05-12T18:40:00-04:00";null;null;null;1.718241020090912;1.1161122205391085;12.379431621314295;null;1.1592232618868372;null;null;null;0.0016590533793385065;0.002048303652726295;0;0.00047230050628778333
"2020-05-12T18:40:30-04:00";null;null;null;0.8345903255223616;1.0258341695630424;12.980582393515983;null;1.0701069566814123;null;null;null;0.0015596287863245302;0.00021479385558480465;0;0.001428644080306936
"2020-05-12T18:41:00-04:00";null;null;null;0.538840175254057;1.058756151336891;12.982305431524733;null;1.7075732386606575;null;null;null;0.0015439836981133066;0.0028634523413359593;0;0.000526260434731972
"2020-05-12T18:41:30-04:00";null;null;null;1.1008778178224166;0.9375550151543254;11.56489896212461;null;0.5126920397081366;null;null;null;0.0014480092784521347;0.00024974735670550626;7.494788705703867e-7;0.0007456958931490786
"2020-05-12T18:42:00-04:00";null;null;null;1.0922256142494844;0.8937334690569185;13.393740203415296;null;0.5308062330594288;null;null;null;0.001437316919192104;0.002381260223429185;7.016915931653947e-7;0.0006765151443678832
"2020-05-12T18:42:30-04:00";null;null;null;1.7087433017585272;1.377580734816156;13.127246529204406;null;0.5412111830301318;null;null;null;0.0018009617766037089;0.00024216916371557336;0;0.0006239882991088862
"2020-05-12T18:43:00-04:00";null;null;null;1.7087433017585272;1.6705651025888841;null;null;5.705106153765385;null;null;null;0.0016712145723776213;0.00025960155351000805;0;0.0005241790748562808
"2020-05-12T18:43:30-04:00";null;null;null;null;9.616303728659465;null;null;11.86174614073326;null;null;null;0.0013144868769564338;0.0020763923018374867;0;0.0011034711255125157
"2020-05-12T18:44:00-04:00";null;null;null;null;14.965525016874656;null;null;null;null;null;null;0.0015575997470090221;0.0002430217953743577;9.768162515780147e-7;0.0008264546180790191
"2020-05-12T18:44:30-04:00";null;null;null;null;14.973357238107495;null;null;null;null;null;null;0.0015923050692084296;0.00025600753596739876;0;0.0017992481400128544
"2020-05-12T18:45:00-04:00";null;null;null;null;14.937793386455914;null;null;null;null;null;null;0.001393441918364717;0.0002472901079138529;0.0000015004493035794913;0.0006381831594395057
"2020-05-12T18:45:30-04:00";null;null;null;null;14.962067314368179;null;null;null;null;null;null;0.0013966785331911368;0.0029883679326100847;0;0.0008872232564798799
"2020-05-12T18:46:00-04:00";null;null;null;null;11.933174982288019;null;null;null;null;null;null;0.001385408454030447;0.0032053441502251727;0;0.0013830135730084681
"2020-05-12T18:46:30-04:00";null;null;null;null;14.970066186812284;null;null;null;null;null;null;0.0015503977009883455;0.002138876133598897;0;0.001584542560247681
"2020-05-12T18:47:00-04:00";null;null;null;null;14.974265494441688;null;null;null;null;null;null;0.001256591737150543;0.002037809010396501;0;0.000583240928440811
"2020-05-12T18:47:30-04:00";null;null;null;null;14.972582039677988;null;null;null;null;null;null;0.0017728757312024308;0.0036839634584302835;0;0.00038328209750177074
"2020-05-12T18:48:00-04:00";null;null;null;null;14.940277750776046;null;null;null;null;null;null;0.0014284363619030103;0.0021794099341711404;0.000001139744014123318;0.0006196138029314417
"2020-05-12T18:48:30-04:00";null;null;null;null;14.958298386175448;null;null;null;null;null;null;0.0018582379782095416;0.0002614140782942298;0;0.0005481395245046547
"2020-05-12T18:49:00-04:00";null;null;null;null;14.971129571572698;null;null;null;null;null;null;0.00230538277827784;0.0002365454675844559;5.907271180503634e-7;0.0007143888637685888
"2020-05-12T18:49:30-04:00";null;null;null;null;14.941963035570524;null;null;null;null;null;null;0.0011227108407077073;0.0006546332466145097;0;0.000686287283032259
"2020-05-12T18:50:00-04:00";null;null;null;null;14.962152883276957;null;null;null;null;null;null;0.0012685707668944203;0.0019977506141863376;0;0.00042357225520504984
"2020-05-12T18:50:30-04:00";null;null;null;null;14.944220153719831;null;null;null;null;null;null;0.0016203312686728585;0.002625503369621521;0;0.0011872833633167316
"2020-05-12T18:51:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0016168189797329323;0.007134362796402323;0.000001350537116099843;0.0022429553730747686
"2020-05-12T18:51:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00369139178183597;0.006376093055555686;0;0.0020390765468608373
"2020-05-12T18:52:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003148095665024651;0.0005873975041453048;0.000002376829013377871;0.0031332505633313015
"2020-05-12T18:52:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003611976145902588;0.005677230997850015;0;0.0015769008636873564
"2020-05-12T18:53:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0042866113512967235;0.005776795915512481;0;0.0013515778431215698
"2020-05-12T18:53:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003262376355855952;0.0032547953571306285;0;0.003101515760164821
"2020-05-12T18:54:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033737980535278565;0.005160447584820508;0;0.002381238326374399
"2020-05-12T18:54:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003065892260464012;0.005189782163054095;0;0.0013973887931776796
"2020-05-12T18:55:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034769804493138398;0.0007214469065953953;0.000004021168069370024;0.001975457301631313
"2020-05-12T18:55:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00293717094150777;0.006785193373820096;0;0.0014247800745818505
"2020-05-12T18:56:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00392549426497463;0.007615942098154026;0.0000024893031467440467;0.0016223360002833765
"2020-05-12T18:56:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0038018901076371458;0.0006902400309992442;0;0.0014204631815627066
"2020-05-12T18:57:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00372466548772389;0.00693298468010763;0;0.0013236093421033124
"2020-05-12T18:57:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004841353408029324;0.006178810414758636;0;0.0028913312475037888
"2020-05-12T18:58:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029588876169569134;0.0050554536737072555;0;0.0015686538294687616
"2020-05-12T18:58:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034120459806437566;0.0007021165267131346;0;0.0033721761122472308
"2020-05-12T18:59:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003807911959608566;0.00689919662440023;0;0.001691992279327024
"2020-05-12T18:59:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00354235372724658;0.005808955254450948;0;0.0022155191908235236
"2020-05-12T19:00:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003593099342743116;0.005720560142001896;0;0.0009239228521332445
"2020-05-12T19:00:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003439994781689991;0.007607970712804952;0;0.004336134275979096
"2020-05-12T19:01:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033233063105277314;0.005781632686834173;0.000002452032689604818;0.001219022272131757
"2020-05-12T19:01:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004144253100573401;0.006762939224026708;0;0.0013321784819638216
"2020-05-12T19:02:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003243481746219235;0.005352239699508581;0;0.0018047760222309494
"2020-05-12T19:02:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003188780968350441;0.005916017351182775;0;0.004359076241220642
"2020-05-12T19:03:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036903868616883395;0.0069795234362373905;0.000001579965203426341;0.002112939715790434
"2020-05-12T19:03:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003746709295612115;0.005854586972567135;0;0.004071989458201474
"2020-05-12T19:04:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003336860734223206;0.0006544533532358548;0;0.001869705869681658
"2020-05-12T19:04:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003429362081215374;0.005836823548704527;0;0.002731545890027016
"2020-05-12T19:05:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003804884240175771;0.0007287533542676755;0;0.0015730454574680618
"2020-05-12T19:05:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032653498438196585;0.0006204384878606502;0;0.0011949452580195018
"2020-05-12T19:06:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002963075578324727;0.0053556727941175015;0.000002845835648577111;0.0032082787532082824
"2020-05-12T19:06:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003965434007999158;0.007463915990453523;0;0.0027118805575583665
"2020-05-12T19:07:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003498268739939929;0.0006431509294547407;0;0.0014151692280120662
"2020-05-12T19:07:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003958018159847035;0.0006761623043536866;0;0.001514870289033774
"2020-05-12T19:08:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003280062797084409;0.0056310800505581194;0.000001633421769182586;0.0013363749827781468
"2020-05-12T19:08:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003577791441287009;0;0;0.003520566108685264
"2020-05-12T19:09:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003777475294747941;0.0005666975852357143;0.0000022578632209260285;0.0016168937204413174
"2020-05-12T19:09:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004607388585370943;0.0006997514880138705;0;0.002822460933630658
"2020-05-12T19:10:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003176220049449413;0.0006712647814907395;0;0.0011761808298305018
"2020-05-12T19:10:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035743844205194824;0.00447548042785619;0;0.0013981396107313716
"2020-05-12T19:11:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036513917791027835;0.006284526111318623;0.000004170048560527329;0.0032477326877814443
"2020-05-12T19:11:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004721651404786703;0.0006262689112136837;0;0.0015273993075649544
"2020-05-12T19:12:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0025112721937447496;0.006489503808336857;0;0.0014662423803196618
"2020-05-12T19:12:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002829646067750064;0.006064342964071816;0;0.0038177731856052634
"2020-05-12T19:13:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003676942502741272;0.000690549991672737;0.000004471047923924191;0.0013968804325255027
"2020-05-12T19:13:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004244380683294308;0.009075347996001088;0;0.002984954017943579
"2020-05-12T19:14:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0024809368097301744;0.0006195799707991339;0.0000023171791627697133;0.0014195756394783901
"2020-05-12T19:14:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037657972474951845;0.006557699698544045;0;0.0011853207097592547
"2020-05-12T19:15:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003149387691473385;0.0006866799145626187;0.000003572310794630957;0.0013535282350870834
"2020-05-12T19:15:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004458398980413001;0.008738341425142718;0;0.0020239042024153757
"2020-05-12T19:16:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034465200128427037;0.00535714581117774;0.0000027594966344753755;0.002965503311816523
"2020-05-12T19:16:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033287642871532787;0.0058404535522741646;0;0.0009552381168349618
"2020-05-12T19:17:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004108351079399664;0.000631596266423897;0.000002676508952922923;0.0017576926301632672
"2020-05-12T19:17:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0041038166666665845;0.0006270269922881605;0;0.002039627158484914
"2020-05-12T19:18:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003128490938870531;0.005121450936123196;0.0000024716299051708492;0.0017702927202586833
"2020-05-12T19:18:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003593333237986334;0.000710139565893692;0;0.0026396524017939403
"2020-05-12T19:19:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032069942659178597;0.004239027717782449;0;0.0015927491240863324
"2020-05-12T19:19:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004562444366031538;0.008583723666535278;0.0000013772952625780696;0.0011649158589990898
"2020-05-12T19:20:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033578439377489238;0.0006223066852134968;0.000002152748673592031;0.0015362772984064271
"2020-05-12T19:20:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003519598644226271;0;0;0.001218547933364617
"2020-05-12T19:21:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0038131681903419814;0;0;0.004139408067957057
"2020-05-12T19:21:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004285021587492385;0.000608959579964715;0;0.00118863762546601
"2020-05-12T19:22:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002921382096244695;0.0006397954881233562;0.000002766305303251893;0.0015027212480544956
"2020-05-12T19:22:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003935432676161224;0.005917163730849525;0;0.0032776777043992105
"2020-05-12T19:23:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004048276590557918;0.007044533794922844;0;0.0010076593474372918
"2020-05-12T19:23:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004899603698566816;0.006292939465159433;0;0.002496073598515783
"2020-05-12T19:24:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034151203781354;0.0053747910438616976;0.0000036021607416603886;0.0009238440264602465
"2020-05-12T19:24:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031020884048684185;0.006066355129817471;0;0.0029119244045252785
"2020-05-12T19:25:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003799241993533615;0.005250355285418867;0.0000031609572970432896;0.001344076040694977
"2020-05-12T19:25:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004555681312863834;0.007532532271883443;0;0.0034333175691819984
"2020-05-12T19:26:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003414360689879934;0.0006095956887490339;0;0.0017338637197181273
"2020-05-12T19:26:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003287568715156139;0.0006902829653479005;0;0.0007769072564199724
"2020-05-12T19:27:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029171045813372863;0.0031472587920360856;0;0.0018486271083952026
"2020-05-12T19:27:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00336992454328846;0.0056179634401110476;0.000001640306122449217;0.0014313956839445347
"2020-05-12T19:28:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031773398140834187;0.006229432441917632;0.0000024277340655853776;0.00325091089395405
"2020-05-12T19:28:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003024826835751678;0.0007287919547454744;0;0.0031612454795042215
"2020-05-12T19:29:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0038516991157623234;0.007857217266462354;0;0.0013442867177118952
"2020-05-12T19:29:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003292623892218787;0.007423868016819986;0;0.0017114681514829976
"2020-05-12T19:30:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003396506594018733;0.0007414221045330432;0;0.0016933484531912006
"2020-05-12T19:30:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033445544837819355;0.0006297197370303181;0;0.002173124147054716
"2020-05-12T19:31:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003219945754877335;0.004762210711249471;0;0.00138647356051707
"2020-05-12T19:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031762297078407687;0.0007541461459600562;0;0.0023322618962212695
"2020-05-12T19:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032834127809606094;0.0005593087874658728;0;0.0014861659710513142
"2020-05-12T19:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002935389649653104;0.004217149552103055;0.0000016432963484596328;0.004114511917035515
"2020-05-12T19:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00332829747168831;0.0006174861814949995;0.000002115186338739168;0.0015140937693544846
"2020-05-12T19:33:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034487562226256686;0.0006062263823321845;0;0.001406532347973103
"2020-05-12T19:34:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031704758469043737;0.0007646077927210085;0;0.0010967539624431042
"2020-05-12T19:34:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003241613268362176;0.004634670011999384;0;0.0012519630343210003
"2020-05-12T19:35:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003958104018119107;0.008444980258612296;0;0.0022294905824960616
"2020-05-12T19:35:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002883288905240162;0.0014978395265298828;0;0.002239025447427364
"2020-05-12T19:36:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036076806920961923;0.0006238799227797351;0.0000031188756075133524;0.0017597668161176798
"2020-05-12T19:36:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0028717877523772657;0.0006657622167258992;0;0.004167903175429405
"2020-05-12T19:37:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003520854180295765;0.005358496949065459;0;0.001267682294131713
"2020-05-12T19:37:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003881284679197912;0.0006220919194952662;0;0.0011254391534393955
"2020-05-12T19:38:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003620642337519724;0.0038664985564303986;0;0.0032041089496745003
"2020-05-12T19:38:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037525876860962084;0.0006435343841638096;0.0000023179427235532975;0.0034791474474649064
"2020-05-12T19:39:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003059286325929567;0.007211295344046092;0;0.002022954469892747
"2020-05-12T19:39:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031478515426500283;0.008062928781262732;0;0.0014799045167494319
"2020-05-12T19:40:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004746500500166611;0.0006851741544680241;0.000004101475537146348;0.0012871703928640818
"2020-05-12T19:40:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036502347588139904;0.0032798513431772313;0;0.001305878290226686
"2020-05-12T19:41:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033635398826980653;0.0006266794163806507;0;0.0015816948340745618
"2020-05-12T19:41:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036925098176229655;0.0059119792178773944;0.0000016479533777029004;0.0011758637034754332
"2020-05-12T19:42:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00351614348033578;0.0006916973773146911;0.0000025401967072906935;0.0015109150539476053
"2020-05-12T19:42:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003690708462438778;0.0007498449265070625;0;0.003431072776046863
"2020-05-12T19:43:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035023573547654056;0.0030710661354579603;0;0.0034232533085594326
"2020-05-12T19:43:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030353847079514808;0.0014577774477186002;0;0.0011561731907450878
"2020-05-12T19:44:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0041759163931865875;0.004872262402737431;0.000002395512283191212;0.001432330152242727
"2020-05-12T19:44:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029528417171051065;0.0040824026134558275;0;0.002581171469059999
"2020-05-12T19:45:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004247714457719816;0;0;0.003301127435801631
"2020-05-12T19:45:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003199181222111088;0.000777100588191081;0;0.0013538683310282936

==> figs/eval/cluster/k8s/node4.csv <==
Time;"job12";"job13";"job16";"job20";"job27";"job29";"job30";"job38";"job4";"job5";"job9";"kube-flannel-ds-amd64-jlvlx";"kube-proxy-9l492";"node-exporter-gwr4x";"weave-net-89hpz"
"2020-05-12T17:44:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003554071880153731;0.006260328503723621;0;0.0019288639098316838
"2020-05-12T17:45:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030943457109107882;0.004899967513559961;0;0.0015080592979588466
"2020-05-12T17:45:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033186156082920465;0.0063803978592015176;0;0.001354852359464256
"2020-05-12T17:46:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030378395225462516;0.005126977216531315;0.0000034562287518214613;0.001981679762506273
"2020-05-12T17:46:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036072602920970533;0.0006467432455393259;0;0.0010085654081192993
"2020-05-12T17:47:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033150450362765906;0.0006988385780356825;0;0.0014206037410071216
"2020-05-12T17:47:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003886098158022266;0.006148248567530693;0;0.0012442833844065377
"2020-05-12T17:48:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00466091926682528;0.007730172207447002;0.0000035022887323943655;0.001428231464270968
"2020-05-12T17:48:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00354387642900133;0.0006543871984154543;0;0.0008340783112247628
"2020-05-12T17:49:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003614655295759896;0.006806545532847766;0;0.0009132058804850948
"2020-05-12T17:49:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003088920158759233;0.0006643419243987946;0;0.0010396153989387024
"2020-05-12T17:50:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032849716589587567;0.005750359790464894;0.0000035910216718264055;0.0010793019646934618
"2020-05-12T17:50:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003826736514770991;0.0006011158992970652;0;0.0022498746598343406
"2020-05-12T17:51:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004008182719686102;0.0005846531109812142;0;0.0006383785366418706
"2020-05-12T17:51:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034929370896320685;0.0015285805193291674;0;0.0013058757402766331
"2020-05-12T17:52:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003558256166666496;0.0005960388899033484;0.000003272803994655025;0.0034725892997879114
"2020-05-12T17:52:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035353146357615653;0.007205694982320068;0;0.0029708715199118596
"2020-05-12T17:53:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035669897112513608;0.003705240030255949;0;0.001620949805280687
"2020-05-12T17:53:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003140071773385747;0.003737490874995854;0;0.001014015855398833
"2020-05-12T17:54:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033965589045535528;0.003108846686511016;0.0000034369637541587178;0.00238835407906369
"2020-05-12T17:54:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0028900296679601587;0.00414208345631272;0;0.0020992661928933994
"2020-05-12T17:55:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0;0.0006371145551750754;0;0.0017373866447299583
"2020-05-12T17:55:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003284719063740379;0.000591004764655051;0;0.0013209453129441476
"2020-05-12T17:56:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004276187077569577;0.005275913413541456;0;0.003401303504075552
"2020-05-12T17:56:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034193138972684737;0.004999898706287706;0;0.0027429002302785345
"2020-05-12T17:57:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037179572362996296;0.0030321333857700155;0.000003895987733197468;0.0010748648493268567
"2020-05-12T17:57:30-04:00";null;null;null;null;null;null;null;null;14.160012237121832;1.0678486520917678;null;0.00141044022969471;0.00285665002260842;0;0.0020308497238009705
"2020-05-12T17:58:00-04:00";null;null;null;null;null;null;null;null;12.5424224680889;3.2413421001612766;null;0.0019434460344828707;0.0033525998128776766;7.81617860249162e-7;0.0008431647217709541
"2020-05-12T17:58:30-04:00";null;null;null;null;null;null;null;null;6.588321880829394;13.2069260510545;null;0.0012027140381280213;0.00023055768112556765;0;0.001174605237004701
"2020-05-12T17:59:00-04:00";null;null;null;null;null;null;null;null;1.1524775263917786;13.953026654880237;null;0.0017973095489517078;0.0038297363707164122;0.0000010701288198254522;0.0006579969744732216
"2020-05-12T17:59:30-04:00";null;null;null;null;null;null;null;null;1.7222368132408923;0;null;0.0012279767867351867;0.0020232236655272676;0;0.0005503517119563303
"2020-05-12T18:00:00-04:00";null;null;null;null;null;null;null;null;1.0527150625097674;5.275713133959929;9.521166676818952;0.0022004686587669747;0.0024578094837624143;0;0.0009608441812903531
"2020-05-12T18:00:30-04:00";null;null;null;null;null;null;null;null;1.2001759977125208;5.781423137221276;9.827669008764465;0.0011757713051134065;0.0002309155142893243;0;0.0007128020444448605
"2020-05-12T18:01:00-04:00";0.4519266043004418;0.34254196994428315;null;null;null;null;null;null;0.9458034566167659;5.217803797486136;8.817894149543063;0.0015975886167145805;0.0025836802240112324;0;0.0011293791745640882
"2020-05-12T18:01:30-04:00";1.157589802113061;1.2152936263082514;1.7225273252969013;null;null;null;null;null;1.4144481126179234;7.355926320747524;5.076230907402907;0.0012205222844521003;0.0029794685412025787;0;0.0008684188474651939
"2020-05-12T18:02:00-04:00";0.8360345389083085;1.054433493569132;2.806698944766915;null;null;null;null;null;0.5330897671246199;8.0854379055817;1.653671132755781;0.002772630483139095;0.002766674998178347;0.0000015719884295978714;0.00039685313745191765
"2020-05-12T18:02:30-04:00";0.5870274973983143;0.8919599822421246;2.8523346459366645;null;null;null;null;null;1.182346234176178;null;2.0140764030222273;0.0014949592751728254;0.002336991038355822;0;0.0015429179613278478
"2020-05-12T18:03:00-04:00";1.0651326457815082;1.1849367075589845;6.796860467702105;1.0500528825223587;null;null;null;null;1.0609189134114143;null;1.2427552974014064;0.0017882491021625143;0.002278202896936017;0;0.0010976092699420984
"2020-05-12T18:03:30-04:00";1.1523145206752783;1.0063466257014972;5.088934252079618;1.0643672840686922;null;null;null;null;1.1401774289841142;null;4.283411918794156;0.001663940467681047;0.0031755204377932147;0;0.0005084086998863928
"2020-05-12T18:04:00-04:00";1.0984811352960206;1.811839845585426;2.7247705770240063;0.6209442016743155;null;null;null;null;0.6673022177348515;null;8.924690679376473;0.001481983143032056;0.00023685507048029695;6.885478829214347e-7;0.0008688112590190815
"2020-05-12T18:04:30-04:00";1.0294854814373844;0.925195318817959;3.6631529247992107;1.0607932929010973;null;null;null;null;0.4996154046813223;null;9.015443838448975;0.0015617208313966771;0;0;0.001951198102136069
"2020-05-12T18:05:00-04:00";1.0062281251760798;0.9351806472474208;2.397272452238592;0.7536654569122626;null;null;null;null;0.514934369504693;null;10.40686734105597;0.0015617208313966771;0.00023285356167809495;0.0000018812749485905743;0.0006664155030483704
"2020-05-12T18:05:30-04:00";1.1217125388180813;0.824340665845029;1.9319650922095446;0.9772237821583348;0.4976795197418375;null;null;null;0.9675175015527869;null;9.275917431540005;0.0013601092380309454;0.0028013066158519037;0;0.0009495553733275138
"2020-05-12T18:06:00-04:00";1.0826438745297735;1.5904109983795642;2.3471103062077434;1.016546693510023;0.5777561262446883;null;null;null;0.9676112719405839;null;8.456919994246975;0.0019172671865197353;0.0024565508323802073;0.0000010041814274930373;0.0009171816695483597
"2020-05-12T18:06:30-04:00";1.0731246839492872;0.5472381470254378;2.5492351169726426;1.0347144966171617;0.502259435553204;null;null;null;0.5262632135573804;null;9.408725647139052;0.0015378459930945336;0.002290979056425008;0;0.0010621282359096294
"2020-05-12T18:07:00-04:00";1.279500570338471;0.8955292727041796;3.8750462545207305;0.8804568144528125;1.2850299292581358;null;null;null;0.6642715035573716;null;8.658248093652444;0.0016217212512091995;0.002359229904688483;0.0000018107595568418774;0.0009393040408241969
"2020-05-12T18:07:30-04:00";0.8886378605641307;1.7510532336734177;6.651306411489412;0;4.800332306628856;0.4528807930623108;null;null;0;null;null;0.0012745620180657509;0.002349698912115982;0;0.0004856902386282971
"2020-05-12T18:08:00-04:00";1.0608037608177994;1.4766697706366625;5.947985128477644;0.6455217936837264;4.716640510829784;1.064807105170763;0.358368388121547;null;0.3296396930489172;null;null;0.0018394689456761122;0.0031626906513411938;0;0.0009960765865435436
"2020-05-12T18:08:30-04:00";1.510778048872799;0.4123164507322845;null;0.630995662417133;8.185174509619824;1.9166260581896555;0.8989047842136854;null;0.9200146269769768;null;null;0.0011601499663752627;0.0030877860673098967;0.0000011263528539658533;0.0029399347556899147
"2020-05-12T18:09:00-04:00";1.245913444147604;0.896846864356433;null;1.0414819638499977;10.460904332376508;0.4997946309137774;1.0944281822410398;null;1.385941316018709;null;null;0.0017474558446062393;0.00024064088500517583;0;0.0002927471316424823
"2020-05-12T18:09:30-04:00";0.7533707693978577;7.4321535787965605;null;0.9644257331481938;5.789354008167522;1.1713227562679425;1.235630971297982;null;1.0612186717526064;null;null;0.0017420322813646082;0.0007193955400014751;0;0.00047404220035839485
"2020-05-12T18:10:00-04:00";0.7848647364800102;9.704347782828656;null;0.7931184697180226;2.7169693031512936;1.0700417689887394;0.7743417086886061;null;1.0978685484940287;null;null;0.0012533003170767006;0.002451905412404526;0.0000010495415355136641;0.0005953585628742565
"2020-05-12T18:10:30-04:00";0.5941258928076091;11.233106892415803;null;0.42818685827421094;0.45058678765370763;0.8653813659874598;0.837813511713822;null;0.9840902082224556;null;null;0.0017632591781912784;0.0026770898354836416;0;0.0016163085127137464
"2020-05-12T18:11:00-04:00";1.1357397180339956;11.061676155969012;null;0.5631172532127267;0.6074395324100649;1.019240966214927;0.584661205545475;null;1.1297677985354007;null;null;0.0018739684248512305;0.002119703146519703;0;0.0007174857622571296
"2020-05-12T18:11:30-04:00";1.0331744717575306;11.994655154360773;null;0.2992084476527701;1.0865688509906521;0.6994740410929146;0.2536648932737009;null;0.3604237222541276;null;null;0.0016131671232875403;0.003413847693496978;0;0.0005349339161155845
"2020-05-12T18:12:00-04:00";0;12.698225804668077;null;0.3281561443875606;0.30174506970992293;0.5414218314872945;0.28412045296755445;null;0.6418981935364038;null;null;0.0013988500241430258;0.0023516856861495665;9.87162878341509e-7;0.0005378726618076553
"2020-05-12T18:12:30-04:00";0.5026081675513682;10.759894595574876;null;1.0733126573560334;0.4603687717368713;0.6529904398900845;0.9992108437392491;1.0801032364945087;0.4289897606545553;null;null;0.0017370686952512264;0.0023206954637992223;0;0.0038736304846756775
"2020-05-12T18:13:00-04:00";0.5708657449629965;10.341328314687289;null;0.9079630438164005;1.2497987334963248;0.6989222462870593;1.0053524786090633;0.6611300191849693;0.5023045733159948;null;null;0.001968393965150986;0.003338315414290604;0;0.0006989068515008774
"2020-05-12T18:13:30-04:00";0.47604673054463353;11.211349135509671;null;1.2317965232033192;1.2527658332918403;0.49985785131179894;0.49987316111995356;0.4548605366114756;0.47751828560599513;null;null;0.0019586444120672417;0.0038515013668670105;0;0.0004373339297886074
"2020-05-12T18:14:00-04:00";0.5415558091126228;10.484908594647589;null;0.9733518430424797;1.4074615309631682;1.0126321302866315;0.7403394802706167;0.44628716537945984;0.3399598161315947;null;null;0.0019449595406494905;0.002724337535664597;0.0000017554895004316425;0.0005869699747103202
"2020-05-12T18:14:30-04:00";1.2971701341221198;null;null;1.642643924787411;4.447742524895415;1.1884271664951647;1.0449726942069815;1.5612564480079685;0.45665545951999065;null;null;0.0013462712931036913;0.0028659239777687976;0;0.0030358691306183886
"2020-05-12T18:15:00-04:00";1.051855081250833;null;null;1.2691859705061832;8.744335630689275;1.0624260857285959;1.2780364071990036;1.1438101081791245;1.0575588764406505;null;null;0.0013638153287081085;0.00024954549684622047;0;0.000288710290479747
"2020-05-12T18:15:30-04:00";1.1800007614309262;null;null;1.174160275302137;10.021067903257276;1.2001649156666445;1.0001583330936863;0.9878504759784155;0.44606531046079434;null;null;0.0014659039283169625;0.0007348987562384875;0;0
"2020-05-12T18:16:00-04:00";1.1367864924299522;null;null;1.624820274578588;9.848710980580183;2.449806572841648;0.9672590447021078;1.0813671291118419;1.7380624077159916;null;null;0.0018972393833295961;0.0021422457102898917;0.0000016597182562347316;0.0005655488779002731
"2020-05-12T18:16:30-04:00";2.8615196723163834;null;null;2.3540479302819284;null;2.6102096414786735;2.5324145521870376;2.7042145648241207;2.3098768449284446;null;null;0.001329609217171629;0.00023677046105768186;0;0.0012905634026765425
"2020-05-12T18:17:00-04:00";2.6220357918460695;null;null;2.794812354053897;null;2.4118125888966557;2.890226400953778;2.6093413907567857;2.4130477651460103;null;null;0.0014052965620158333;0.00024703057957084756;0;0.00196582859413197
"2020-05-12T18:17:30-04:00";2.7773549339733785;null;null;2.644662809231248;null;2.9112236729461034;2.3694143355117068;2.7464922263238676;2.307201652266836;null;null;0.001975970400612408;0.00295541101635678;0;0.0005401432809254046
"2020-05-12T18:18:00-04:00";2.304810247132327;null;null;2.726827390518315;null;2.9014511571765382;2.5332447857751235;2.8523284783215166;2.326756351050124;null;null;0.0014548887922033015;0.0002560955458760233;0;0.0005086618597321647
"2020-05-12T18:18:30-04:00";2.437249619876092;null;null;2.64399752689655;null;2.655234055840391;2.876325266318257;2.9075277700315953;2.70999045783511;null;null;0.002354708473922798;0.0023381532157793687;0;0.000686748378286132
"2020-05-12T18:19:00-04:00";3.041432219029588;null;null;2.579757889129266;null;2.8624998814773983;2.350834147811952;2.944391086517298;null;null;null;0;0.002254261312678371;8.531688687035603e-7;0.0021030966153202883
"2020-05-12T18:19:30-04:00";3.112527886696079;null;null;3.479924972811149;null;3.3247661429187145;3.0075063369827046;3.0757996296018417;null;null;null;0;0.0029162032048450754;0;0.0006449965703333322
"2020-05-12T18:20:00-04:00";3.047643190802809;null;null;3.1498356257480022;null;3.1730122318613847;3.02005636742603;2.5977633728750993;null;null;null;0.0017072691885563868;0.0023452189554200678;0.0000012789087384018556;0.0005826855379542955
"2020-05-12T18:20:30-04:00";3.717504080452684;null;null;2.647550360118243;null;2.9819515373384955;3.1021079217025584;2.8951383847949606;null;null;null;0.0016037852581646213;0.0002995768904713744;0;0.00047517702656681653
"2020-05-12T18:21:00-04:00";3.089403065893758;null;null;2.981151394592112;null;3.2855758782459823;3.348718288034058;3.1585318056501355;null;null;null;0.001597753027681589;0.0022553818773569986;0;0.000576724450431669
"2020-05-12T18:21:30-04:00";3.174993854442698;null;null;2.8741298200430436;null;3.355590981003716;3.0771040367310514;3.079930596876283;null;null;null;0.0012875254771594331;0.0027613606341609954;6.89907998166854e-7;0.0013137750346389723
"2020-05-12T18:22:00-04:00";3.077207728541819;null;null;3.2231829676359065;null;2.829691752216336;3.336741160149916;3.0640439642468023;null;null;null;0.0013989423921117747;0.0026467712650985018;0;0.0003996123241957073
"2020-05-12T18:22:30-04:00";3.5023187542127205;null;null;3.0369825642949917;null;3.1576131182569496;3.4126051681422833;2.6501702431381395;null;null;null;0.0014607796330454023;0.002324724347448719;0;0.002224538021565921
"2020-05-12T18:23:00-04:00";2.674857465016708;null;null;3.36645889881169;null;3.165450674053113;3.3593738925337733;3.0914772174515712;null;null;null;0.0016099630182314015;0.00023343253588509557;0.000003862184767456313;0.0007305927546357186
"2020-05-12T18:23:30-04:00";2.9750018547089545;null;null;2.9154852437627192;null;3.179556060232724;2.9862030868336293;3.0887381470984225;null;null;null;0.001268951378233976;0.00312348663620002;0;0.0011140692665241858
"2020-05-12T18:24:00-04:00";2.9997232883686378;null;null;3.3332853709737478;null;3.2966870487197046;3.0104413277586572;3.438023317079022;null;null;null;0.0016030774562797948;0.002337893817694947;0;0.0006847694904657876
"2020-05-12T18:24:30-04:00";3.4852073728426243;null;null;2.885042868102376;null;3.183092276216086;2.9436129833710902;3.1306507732064466;null;null;null;0.0020796530246117387;0.0030396226892084564;0;0.0006423986711370436
"2020-05-12T18:25:00-04:00";3.349485124826992;null;null;2.947464726579814;null;3.3932852759015786;2.9997991256289627;3.0010001614109436;null;null;null;0.0018097403760948998;0.0030205426865169594;0;0.000568728795148022
"2020-05-12T18:25:30-04:00";2.8754146086730867;null;null;3.0116540768916398;null;3.444037134207296;3.19020641161628;2.9814760244587433;null;null;null;0.0016402905333536078;0.0026877225997046605;0;0.0003458726594396542
"2020-05-12T18:26:00-04:00";3.1505799993361316;null;null;3.0433426247503834;null;3.094572197437625;2.9048196737463745;2.8668134126810614;null;null;null;0.001560427612718227;0.0002548120026842288;0;0.0010071579306674284
"2020-05-12T18:26:30-04:00";3.157369380496454;null;null;3.2872619556459313;null;2.9874449837253523;3.1040941889033657;3.221710482681561;null;null;null;0.0023211893798735193;0.0022465185874653783;0;0.0005302899332057379
"2020-05-12T18:27:00-04:00";3.095579781040316;null;null;3.1956224904709547;null;2.974459522884731;3.189157145232991;3.1362164976944675;null;null;null;0.001562630323852123;0.002150723821325788;0.000001845910378144193;0.0004757480371163316
"2020-05-12T18:27:30-04:00";3.5242176658181545;null;null;3.183257286609355;null;3.106349580262692;3.0200093347071224;2.9597996086956493;null;null;null;0.0012147634189551035;0.002873067474653156;0;0.0006460294553689007
"2020-05-12T18:28:00-04:00";3.0479975232646814;null;null;2.7423049100516876;null;3.056592409568664;2.6012046315472843;3.4837361695604585;null;null;null;0.0015289608988060303;0.0021695300175284156;0;0.00048231036610449493
"2020-05-12T18:28:30-04:00";2.969932719717531;null;null;2.8787498390651685;null;3.0446299060166564;3.174054061688137;3.3508185516210016;null;null;null;0.0017778108946321849;0.002087511605513746;7.076339465556679e-7;0.0011934020080259773
"2020-05-12T18:29:00-04:00";3.3259877736953896;null;null;3.0056618319405914;null;2.9273262601378196;2.9790018623499375;3.331617913818066;null;null;null;0.0015109295542497132;0.0027397506666668385;7.997236508790681e-7;0.0005427260257715268
"2020-05-12T18:29:30-04:00";2.830003739823476;null;null;2.8966769886393804;null;3.0480432160400768;3.365728530819817;3.2001093322135707;null;null;null;0.0013273178311541487;0.004021868691545683;0;0.0005147402719174743
"2020-05-12T18:30:00-04:00";2.9467061655501308;null;null;3.10062624342065;null;2.7638935802232587;2.8389921402389398;3.2779666445994997;null;null;null;0.0016567099884023252;0.0026460755766621125;0.0000011645624999998168;0.0007180679056148509
"2020-05-12T18:30:30-04:00";3.2411165731106335;null;null;2.731834001827097;null;3.155926289365436;3.40676465338865;2.981337094460626;null;null;null;0.00264371486692702;0.0029685652581361607;0;0.0007493920905090985
"2020-05-12T18:31:00-04:00";3.250860665810685;null;null;3.2406582522907166;null;3.024562461525266;2.8425630797639507;2.9982997203761528;null;null;null;0.0013385717336282731;0.0029279692835366255;0;0.00044527221206587926
"2020-05-12T18:31:30-04:00";3.13804139931404;null;null;3.099412879930443;null;2.9511252694707;3.188128211844343;3.158630669464257;null;null;null;0.0018845178645333826;0.000245699616179545;0;0.0009296388388028459
"2020-05-12T18:32:00-04:00";3.0378639471159747;null;null;3.2401823355391617;null;3.050788191176464;2.9728309893492804;2.885390656080389;null;null;null;0.0017556616328096878;0.0037372456750845826;9.462217514125005e-7;0.0011780672956034277
"2020-05-12T18:32:30-04:00";2.959912888931957;null;null;3.0893789969979553;null;3.2148939961343133;3.3750180663500107;2.882045570987175;null;null;null;0.0023599347632477347;0.0023737856546624803;0;0.0006837868911835251
"2020-05-12T18:33:00-04:00";3.4039640257407218;null;null;3.223290574119744;null;3.0027645333722943;3.079050072488777;3.214371880223342;null;null;null;0.0019551636464701177;0.0026523255354200374;8.739568657200173e-7;0.0010107730302533308
"2020-05-12T18:33:30-04:00";2.9486886193880406;null;null;3.3559837651812803;null;2.9065631004399504;3.056156726481722;2.9829237720366595;null;null;null;0.0013140367975279148;0.0002556222172250623;0;0.0005772272121032341
"2020-05-12T18:34:00-04:00";3.2319408505324176;null;null;2.8585616053524823;null;3.102121359241181;3.343101797226941;3.0551058860975004;null;null;null;0.001838206875753981;0.0020082905503057517;0;0.0006604489973259728
"2020-05-12T18:34:30-04:00";6.635542358911338;null;null;2.2751628024191377;null;2.7271484624108977;2.940040544647036;2.9883217337157997;null;null;null;0.001980839923256874;0.00024203224545611153;0;0.0003415615265398598
"2020-05-12T18:35:00-04:00";3.1709570079001224;null;null;3.2531450876587367;null;3.0169258713731626;2.7555352451814974;3.1561405381506167;null;null;null;0.001882570925704008;0.0027433987717501687;0;0.00046757544905821544
"2020-05-12T18:35:30-04:00";2.895578631481139;null;null;3.1517194290522097;null;3.057347789370961;3.109325862501364;3.334733705291298;null;null;null;0.001836661426228572;0.00031091363348133164;7.412672176308929e-7;0.0014348626627234589
"2020-05-12T18:36:00-04:00";2.6522726545865027;null;null;7.371688195337405;null;2.1230306809467887;2.32629438368973;2.8984029405802447;null;null;null;0.0016751135962328528;0.000249185619503239;0.000001337889725080334;0.0008673406550559901
"2020-05-12T18:36:30-04:00";3.2436501541570593;null;null;3.3890752849696337;null;2.703903437064036;3.3078354225759776;3.0025462515742403;null;null;null;0.0016754599208714412;0.0021750402548960206;0;0.0016399074860166487
"2020-05-12T18:37:00-04:00";3.159420572923991;null;null;3.4992290051356396;null;3.294207435265128;3.1986290550357714;2.8753559524964722;null;null;null;0.001514456374282202;0.004098720487364668;0;0.0005027564722127464
"2020-05-12T18:37:30-04:00";2.88790188489002;null;null;2.201919533161851;null;5.331835361379628;2.535056005265036;2.87963561994176;null;null;null;0.0011656678948486333;0.0023397697708239396;0;0.001463155163279759
"2020-05-12T18:38:00-04:00";2.4253644997730466;null;null;2.6778384261567956;null;4.970648617139906;5.1315066171031445;2.708639434084707;null;null;null;0.001682605189203502;0.002425751126561129;0;0.0005726978050465154
"2020-05-12T18:38:30-04:00";3.0012549167968134;null;null;2.61288887984327;null;3.1184629188857893;2.999677637512011;3.2976933698806414;null;null;null;0.002764367987377484;0.0022925249792638057;0;0.0013436925377466667
"2020-05-12T18:39:00-04:00";2.934569293044875;null;null;2.588695202750444;null;2.723505407191877;3.5519489308412497;3.0385292511744217;null;null;null;0.0012509776305749767;0.002527099311639477;0.0000014946630815608678;0.000598960857626915
"2020-05-12T18:39:30-04:00";2.9989055730455947;null;null;2.9797246621292297;null;3.1722079659337;3.002430766029233;3.360146594704897;null;null;null;0.0018036093385780808;0.0037438631163055815;0;0.0006548238298765816
"2020-05-12T18:40:00-04:00";3.4268022702568763;null;null;0;null;2.8641269632433253;2.679743029315804;5.274408802312396;null;null;null;0.001589801655696757;0.0024128350214593698;0;0.0005066478720000305
"2020-05-12T18:40:30-04:00";3.3688869457727098;null;null;3.0129163894652393;null;3.5315161852604566;3.222217101124283;3.0361219374702615;null;null;null;0.002045095838396082;0.0023249494850948156;6.909158424198486e-7;0.0015051882561375976
"2020-05-12T18:41:00-04:00";3.156807281820417;null;null;3.008359068228573;null;3.032883432597602;3.3452311431823865;3.1014857077147022;null;null;null;0.0016845482635180738;0.00023714413617217613;8.770961401748e-7;0.0005405876340272434
"2020-05-12T18:41:30-04:00";3.139187226339735;null;null;3.072102058828161;null;3.4165243915111527;3.0083905649232476;2.9437168225658583;null;null;null;0.0012184809811316736;0.002442328481490617;0;0.0007326524999998129
"2020-05-12T18:42:00-04:00";3.177669107675786;null;null;3.0075529290953633;null;3.1452259800790334;3.3857762937422247;3.0505648943190913;null;null;null;0.0014393024684464235;0.002321795065517688;0;0.0013056991182767738
"2020-05-12T18:42:30-04:00";3.1309861444991034;null;null;3.2008682936746586;null;3.12481747266666;2.9417218861942103;2.992275885316568;null;null;null;0.0017491707047818598;0.0030933720912016266;0;0.001346393230541083
"2020-05-12T18:43:00-04:00";2.606807669851833;null;null;2.939183403249824;null;3.891211842448317;0;3.2223966109192927;null;null;null;0.0016768146536720954;0.00024415540762624506;0.0000017682887266829517;0.0010042544114795746
"2020-05-12T18:43:30-04:00";2.9036941003706893;null;null;3.0531574710128737;null;2.9320827172436856;2.926566241828945;3.622296328933565;null;null;null;0.001776938366114978;0.003007465628257649;0;0.0007462861900829046
"2020-05-12T18:44:00-04:00";3.2384105457970316;null;null;2.771167967301206;null;2.859116697955323;3.108260829187888;3.21310480233115;null;null;null;0.0011990571980472749;0.0022608979265436886;0.000002970148335077031;0.0004708223310985277
"2020-05-12T18:44:30-04:00";3.016100754425896;null;null;3.2194476777046823;null;2.831672607297164;3.255961678628514;3.3065054813783874;null;null;null;0.0013515170981709837;0.002627214505706795;0;0.0012227885860306225
"2020-05-12T18:45:00-04:00";0;null;null;0;null;3.23179397113068;3.026113780380016;3.0304721506103363;null;null;null;0.0016852364370914415;0.00023448628659503284;0;0.00040879018084664367
"2020-05-12T18:45:30-04:00";2.8484416944923816;null;null;0;null;2.942760665001024;3.5976635751978896;3.158135346788783;null;null;null;0.001621182851393474;0.0023943057162945326;6.117221471115092e-7;0.0007415529570655194
"2020-05-12T18:46:00-04:00";3.0533733218898806;null;null;2.9013981679272494;null;3.232263820769464;2.989906516543075;3.20337035410737;null;null;null;0.0018354663862909686;0.0023943057162945326;0.000002011946241911366;0.0007331346622033635
"2020-05-12T18:46:30-04:00";3.393272169564373;null;null;3.276343748792497;null;3.31926873179473;2.7081001636947266;3.1744473043757875;null;null;null;0.0018222093905951716;0.0031642825198724338;0;0.0005928739463832143
"2020-05-12T18:47:00-04:00";3.4305220829593117;null;null;2.974644127171405;null;3.3316313814468734;2.7532248497270992;2.9148761049465435;null;null;null;0.0015807225093014267;0.0002668741394790875;0;0.0009148337365235031
"2020-05-12T18:47:30-04:00";3.237025056319069;null;null;3.2629579741215076;null;2.578593908814599;3.135450437517637;3.251729655739719;null;null;null;0.0012570004461496453;0.00025140738586771;0;0.0009397106162244335
"2020-05-12T18:48:00-04:00";2.910967037896156;null;null;2.8091682056179397;null;3.0008029431201217;3.423115495755925;2.868693050158044;null;null;null;0.0017744124425211184;0.0020953874632374673;0;0.0007070075062034178
"2020-05-12T18:48:30-04:00";3.0062574154087125;null;null;2.9386807540008606;null;3.194204852326765;3.329219735162998;3.0674855491667787;null;null;null;0.0011866657705381675;0.0022795160002494408;0;0.0015381460230472438
"2020-05-12T18:49:00-04:00";2.809366952268879;null;null;3.0347304084454594;null;3.043511164624229;3.1797051603596205;3.287825337664093;null;null;null;0.0014162813289542084;0.0021798504858780653;0.0000015435933026802394;0.0007601042348078775
"2020-05-12T18:49:30-04:00";3.1971851488931957;null;null;2.993207991050087;null;3.137046420199443;2.982176203395976;2.948995383472243;null;null;null;0.0015523945194957662;0.00025768066825773483;0;0.0011820894583337987
"2020-05-12T18:50:00-04:00";3.407369212415007;null;null;3.2333096033839275;null;3.157520168902555;3.112966331586032;3.051119922303194;null;null;null;0.0014936299868730158;0.0021335080994064047;0;0.00040602556269368436
"2020-05-12T18:50:30-04:00";2.953130263248854;null;null;2.9288770635153423;null;3.2783312473111206;3.3344768040985517;3.336819057786769;null;null;null;0.0020156726932670874;0.002693683844609984;0;0.0014125544584848199
"2020-05-12T18:51:00-04:00";3.2050781583807892;null;null;2.972302399013638;null;3.1134308762585863;2.546054595968276;2.967498150028398;null;null;null;0.0016489648196132444;0.00028988034022849144;0;0.000773667055413995
"2020-05-12T18:51:30-04:00";3.2554948331979134;null;null;2.8585893936589226;null;3.3545824908983706;3.127289073529451;2.8391370427999747;null;null;null;0.002445211462276667;0.0024005655253834307;0;0.0005966409405645244
"2020-05-12T18:52:00-04:00";2.649690492952106;null;null;3.346991411887095;null;3.266334469555124;3.1952604426257833;2.804714363147206;null;null;null;0.0012418317804080187;0.00024505521352470507;0.0000010846183013144967;0.0003915135169039161
"2020-05-12T18:52:30-04:00";3.3381979830757444;null;null;2.923057088223073;null;2.900426673665084;3.344433113182691;3.2202071007409185;null;null;null;0.0019661094209513156;0.002088982577517202;0;0.001629845470221718
"2020-05-12T18:53:00-04:00";3.3255480602609935;null;null;2.8442966840884765;null;3.0682404662924005;2.9177446655057504;3.2746964909174947;null;null;null;0.0015131001107994005;0.0024506432329508957;0.000001305843218477262;0.0005654237664475223
"2020-05-12T18:53:30-04:00";3.4559031083985725;null;null;3.1641033168279913;null;2.9056886349415127;3.180871000770569;2.832107388124289;null;null;null;0.001335839083419225;0.0002498778095981907;0;0.0006408585122260002
"2020-05-12T18:54:00-04:00";3.0626338091377736;null;null;3.094740034936031;null;3.26491494261194;3.015527048106318;3.004040689780201;null;null;null;0.0015568976604450704;0;0.000001197448359659731;0.0006903420579189415
"2020-05-12T18:54:30-04:00";3.0444153405066525;null;null;2.9792959871739164;null;2.9619251565043885;3.3854413596787483;3.261909433918718;null;null;null;0.0019773737599207285;0.002948942242355588;0;0.0018333092085003001
"2020-05-12T18:55:00-04:00";2.70031833349233;null;null;3.5502306270938315;null;3.1985925840161955;3.0005225664014765;2.9292137171235875;null;null;null;0.0013053813438170653;0.0031518647526501903;0;0.0005872860462115032
"2020-05-12T18:55:30-04:00";3.2629086120656137;null;null;3.234591957287713;null;3.025350456403592;2.9661790011566214;3.2767290643482148;null;null;null;0.0017773849959666307;0.003116851660369793;0;0.000235590165368785
"2020-05-12T18:56:00-04:00";3.0963123083665085;null;null;3.3111905010293734;null;2.9135770375425682;3.035125545541118;3.2642574501760047;null;null;null;0.0015918421427481594;0.00024879977129186226;0;0.0006800674445374748
"2020-05-12T18:56:30-04:00";3.14088394106282;null;null;2.954438628110342;null;3.2746337738572624;3.197512162718413;3.344278291495772;null;null;null;0.0019074223612511611;0.003250500978140933;0;0.002025985577361725
"2020-05-12T18:57:00-04:00";3.1496059463196406;null;null;3.2259223212443624;null;3.409000915622248;3.0640887548843154;2.640004322010712;null;null;null;0.0012608518352481546;0.0030883786893825447;0;0.00043741027987492765
"2020-05-12T18:57:30-04:00";3.0696585643591514;null;null;3.4478136713529666;null;2.964534992276007;3.057805166901778;2.9180299540270336;null;null;null;0.0018487096578131182;0.00327203354746595;0;0.0006743140445382157
"2020-05-12T18:58:00-04:00";2.8996197267435426;null;null;3.276046606198791;null;2.8816216730927566;3.171938095182052;3.0379530166587885;null;null;null;0.0015956846368915317;0.003030813015036849;0.0000012020609641851667;0.0007510029537294551
"2020-05-12T18:58:30-04:00";3.5345430343162323;null;null;3.043083160409326;null;3.284532691191313;3.1446364229556854;3.1122239748881904;null;null;null;0.002253133027523039;0.0028983402305435974;0;0.001339827919383446
"2020-05-12T18:59:00-04:00";2.8788974267817515;null;null;3.201768208506916;null;3.036191849602295;3.425917130692607;2.938429475532611;null;null;null;0.0017003046781288202;0.0028976324357219245;0;0.001252673871713355
"2020-05-12T18:59:30-04:00";2.8788974267817515;null;null;2.0506558857403796;null;2.299042257359177;2.7707867431956648;2.2935956462961755;null;null;null;0.001776002046799894;0.0002563873964769806;7.615481096577641e-7;0.001033335729733624
"2020-05-12T19:00:00-04:00";null;null;null;3.9472254027669544;null;3.66920502338563;3.785403089434395;4.25494315989946;null;null;null;0.0016170769160164878;0.00023010789269052305;0;0.0006033863909415183
"2020-05-12T19:00:30-04:00";null;null;null;3.9472254027669544;null;4.2979545338115;4.2198601231598785;4.457406459732467;null;null;null;0.002071368595583343;0.0017682591255514966;0;0.0030939038985293202
"2020-05-12T19:01:00-04:00";null;null;null;null;null;4.907545941782789;4.648089725244947;5.11272459341571;null;null;null;0.0016672214521453747;0.002100768536701825;0;0.00048827498342725084
"2020-05-12T19:01:30-04:00";null;null;null;null;null;5.169576116420878;4.771826476217976;5.051486999184701;null;null;null;0.0015983273120270705;0.0036046406501787334;0;0.0015311939186729768
"2020-05-12T19:02:00-04:00";null;null;null;null;null;4.94858328515172;4.1484261288088895;5.644510933585057;null;null;null;0.0017583056956389908;0.00273851925086409;0;0.0009055977691413966
"2020-05-12T19:02:30-04:00";null;null;null;null;null;null;6.745919864585143;14.738808225291844;null;null;null;0.001638413312693349;0.00024512497203453765;0;0.0020477709195204983
"2020-05-12T19:03:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033430234234236573;0.0024586102529961205;0.0000037664727910127046;0.001954257575552197
"2020-05-12T19:03:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0025099342841804;0.0006676082365363578;0;0.0011658017210752964
"2020-05-12T19:04:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003289343701094927;0.0047653170847699895;0.0000026920308781704173;0.001343114214941046
"2020-05-12T19:04:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004562596232088882;0.004889012612290954;0;0.0013284419759538712
"2020-05-12T19:05:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037406509508475074;0.0006141786575121234;0;0.0015536589636911625
"2020-05-12T19:05:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003705675113122175;0.0006441182953712032;0;0.0017238671406616009
"2020-05-12T19:06:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030147348195131833;0.00419788613861387;0.000003613898150954577;0.0028086963629767193
"2020-05-12T19:06:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.005909700852424231;0.0006492786065127316;0;0.002979794026765628
"2020-05-12T19:07:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037841577411425456;0.0050356890674583795;0.000002008738291318365;0.001263318723763689
"2020-05-12T19:07:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00311975711294493;0.009657077783745102;0;0
"2020-05-12T19:08:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004195435793854552;0.006900232031872669;0;0.001163814349443549
"2020-05-12T19:08:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034400691801439475;0.000629721914811484;0;0.003250028109389452
"2020-05-12T19:09:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003223695896120599;0.0034153840124204167;0.000002476065065840716;0.0013601001425516482
"2020-05-12T19:09:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036990622475978536;0.0005605273031427822;0;0.0014275054393615158
"2020-05-12T19:10:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002785768676359976;0.00461152753913452;0.000003183535670440252;0.0016529155263849018
"2020-05-12T19:10:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004342294606553375;0.0005846335297636115;0;0.0014698901622981046
"2020-05-12T19:11:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00397954591654152;0.0048941876950748;0;0.0020760110515932106
"2020-05-12T19:11:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029599422061683494;0.0006141142087756518;0.0000017387193811774704;0.0014576051906209817
"2020-05-12T19:12:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037164700577488785;0.004866987831176692;0.0000019534014862256838;0.0012431282989427677
"2020-05-12T19:12:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037780252109991135;0.007095217210329915;0;0.003102777872135442
"2020-05-12T19:13:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003797259521948019;0.008209763518240903;0.00000326425468368186;0.0025206967090240636
"2020-05-12T19:13:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003559771602635774;0.0006635385867352697;0;0.0017210912858295136
"2020-05-12T19:14:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033726628480003455;0.0006503373971800498;0;0.001981591503939229
"2020-05-12T19:14:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036469111800587406;0.006273597710547989;null;0.003996590261918303
"2020-05-12T19:15:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00466302880745629;0;0.000002559414027506865;0.0019806666070330604
"2020-05-12T19:15:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034995843345806844;0.007238444632921894;0;0.0015426590457763539
"2020-05-12T19:16:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029246091385162648;0.0005812250895242475;0.0000029423314398617645;0.0012305387988063845
"2020-05-12T19:16:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037573758293221915;0.0029890193148218763;0;0.003241831374974314
"2020-05-12T19:17:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0030671534644479506;0.0006343814015230755;0.0000018182346109176738;0.0010987881770590357
"2020-05-12T19:17:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036085112792200637;0.0030365245382585645;0;0.0011390082984583528
"2020-05-12T19:18:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002743241518773499;0.0061111260728946735;0.0000026599425752775775;0.0035219431545217153
"2020-05-12T19:18:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0;0.0006664527752222768;0;0.0017426842597965777
"2020-05-12T19:19:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033085755749051268;0.0037297932085697764;0;0.0017293916125866273
"2020-05-12T19:19:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00344160830670911;0.006989440421284637;0.0000015978763150134027;0.0016590267503998623
"2020-05-12T19:20:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002685140145615237;0.007052266643550431;0;0.0013255437923248407
"2020-05-12T19:20:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035959302166953984;0.0005771296429856949;0;0.004566900702516699
"2020-05-12T19:21:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004502506604784252;0.002807967143481784;0;0.001582605448294011
"2020-05-12T19:21:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004207890471037112;0.0006286441480206687;0.0000011530501826052766;0.001250872208091694
"2020-05-12T19:22:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0039018792914135778;0.0006079641127884287;0.0000017075202962541955;0.0017083196620500311
"2020-05-12T19:22:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0026643115623581496;0.0006325472813991786;0;0.0067777389501653615
"2020-05-12T19:23:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033692239889706334;0.0050659000058135275;0;0.002015828951860632
"2020-05-12T19:23:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029325073086055244;0.000613356746031482;0;0.0013711302512946972
"2020-05-12T19:24:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035740103008944694;0.00578980839619158;0.0000016445524844956433;0.0016870166463957136
"2020-05-12T19:24:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032643584020473015;0.0006152411333844476;0;0.0055315847208094356
"2020-05-12T19:25:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0047720056020134636;0;0;0.0015749118075177983
"2020-05-12T19:25:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035552921825437542;0.000570803205128356;0;0.0013190056600329116
"2020-05-12T19:26:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0027653131940385987;0.0005819271631664855;0.000003945808431594199;0.0021780664404612007
"2020-05-12T19:26:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0031415388712746316;0.0005927617335122063;0;0.0017493262313617625
"2020-05-12T19:27:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003210672518058027;0.005927261033701745;0.0000020395319279484507;0.001705114455801418
"2020-05-12T19:27:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002911250980628906;0.0006690825602963105;0;0.001227713411861562
"2020-05-12T19:28:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003761741585174897;0.006094641354510299;0.0000032378912685335385;0.0016290945506135265
"2020-05-12T19:28:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003830997756118019;0.0006261780845708196;0;0.0036420364688359414
"2020-05-12T19:29:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00299663449819656;0.004687848773555144;0;0.0010023296523048882
"2020-05-12T19:29:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00317528566844232;0.005476519627784012;0.0000018468104222820888;0.0015645749873928491
"2020-05-12T19:30:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0037168431005608817;0.004585429890058256;0.0000017559879697068582;0.0016828506771747298
"2020-05-12T19:30:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003680469319399835;0.0006630169309325589;0;0.004728648106363343
"2020-05-12T19:31:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033694159023781238;0.0006122894754254182;0;0.0013754537546809991
"2020-05-12T19:31:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003177631069129449;0.0006295621823614066;0;0.0013151999386456384
"2020-05-12T19:32:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035309900020406375;0.000601281361223903;0;0.0013702703889156196
"2020-05-12T19:32:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0034634631807584208;0.005022932750760153;0;0.004473450506302998
"2020-05-12T19:33:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033202075746540274;0.0006669120589780897;0;0.0007881437339791568
"2020-05-12T19:33:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032571822893194074;0.0017324357468055478;0.0000021150657305049437;0.0014685783524310812
"2020-05-12T19:34:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036922947614898673;0.0005504078224895992;0.000003775237646319835;0.0016231009304527191
"2020-05-12T19:34:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003576350448324553;0.0007494807816192277;0;0.0058037536306321386
"2020-05-12T19:35:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033638910068755565;0.00394912650862077;0.0000017543234323431898;0.0012261324322816272
"2020-05-12T19:35:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003926529331140423;0.0007369712814109802;0;0.0009960860284403332
"2020-05-12T19:36:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033393812783862912;0.000597692458118918;0;0.001300336762857273
"2020-05-12T19:36:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0035825086174361806;0.007834791603487639;0;0.003114259767685203
"2020-05-12T19:37:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.004588742658106588;0.004512833926390073;0.000003819361599226025;0.0012935394581163352
"2020-05-12T19:37:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0038061616877935666;0.0006642990670354495;0;0.0014673020927205803
"2020-05-12T19:38:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003886640936216095;0.0005801480169522826;0.0000019411199487534077;0.0016346024104900742
"2020-05-12T19:38:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00372007550454565;0.0005826052792057383;0;0.0016219597364295804
"2020-05-12T19:39:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032207401718305157;0.0005664372342807309;0.0000030130828114134343;0.0019593917911757976
"2020-05-12T19:39:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0;0.0005764350312309526;0;0.003170900802004959
"2020-05-12T19:40:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033223921362118152;0.0006254680699480673;0.00000512325364793505;0.0008959362022039255
"2020-05-12T19:40:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033918127431598025;0.0005770311313591144;0;0.0035582731400629194
"2020-05-12T19:41:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0032512399224491756;0.000657582732843853;0.000002647320369931501;0.0020990038172879286
"2020-05-12T19:41:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029796511241449667;0.0006096338718462633;0;0.0010831622268404454
"2020-05-12T19:42:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.00382822668374253;0.008274315097417979;0.000003612295825771556;0.0033322949545982455
"2020-05-12T19:42:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0036235457409106173;0.0006764163444457021;0;0.003993432549886244
"2020-05-12T19:43:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0033629614570939714;0.0006021475429751298;0;0.0019506143861075763
"2020-05-12T19:43:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003412854599717371;0.004994608403916198;0;0.0014821398078974537
"2020-05-12T19:44:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.003352954777940962;0.0006827074607852925;0.0000016261187566164785;0.0014568336892413515
"2020-05-12T19:44:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.002888103548857577;0.0031758875651525784;0;0.005698937672217257
"2020-05-12T19:45:00-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0042149584344276314;0.005225023986152122;0;0.00171682550804729
"2020-05-12T19:45:30-04:00";null;null;null;null;null;null;null;null;null;null;null;0.0029530762975493664;0.0021250751561746307;0;0.0014647578519285038
